Anytime Cooperative Implicit Hitting Set Solving

The Implicit Hitting Set (HS) approach has shown to be very effective for MaxSAT, Pseudo-boolean optimization and other boolean frameworks. Very recently, it has also shown its potential in the very similar Weighted CSP framework by means of the so-called cost-function merging. The original formulation of the HS approach focuses on obtaining increasingly better lower bounds (HS-lb). However, and as shown for Pseudo-Boolean Optimization, this approach can also be adapted to compute increasingly better upper bounds (HS-ub). In this paper we consider both HS approaches and show how they can be easily combined in a multithread architecture where cores discovered by either component are available by the other which, interestingly, generates synergy between them. We show that the resulting algorithm (HS-lub) is consistently superior to either HS-lb and HS-ub in isolation. Most importantly, HS-lub has an effective anytime behaviour with which the optimality gap is reduced during the execution. We tested our approach on the Weighted CSP framework and show on three different benchmarks that our very simple implementation sometimes outperforms the parallel hybrid best-first search implementation of the far more developed state-of-the-art Toulbar2.

==> dat/1506_VAC_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 501752
-2 0 144175
-1 0.0239 501752
-1 0.0239 501750
-1 3.1129 501750
-1 3.1129 410609
-2 3.1231 144175
-2 3.1231 272388
-1 3.9908 410609
-1 3.9908 401582
-2 4.0030 272388
-2 4.0030 289424
-1 4.1334 401582
-1 4.1334 399579
-1 4.4161 399579
-1 4.4161 386571
-2 4.5838 289424
-2 4.5838 298442
-2 5.3683 298442
-2 5.3683 306452
-2 5.8156 306452
-2 5.8156 308960
-1 5.9796 386571
-1 5.9796 377562
-1 6.1269 377562
-1 6.1269 374564
-2 6.2886 308960
-2 6.2886 313968
-1 6.8621 374564
-1 6.8621 371552
-2 7.1235 313968
-2 7.1235 315971
-2 7.5342 315971
-2 7.5342 319970
-2 8.0246 319970
-2 8.0246 321973
-2 8.5362 321973
-2 8.5362 321980
-2 8.9439 321980
-2 8.9439 322983
-2 9.4159 322983
-2 9.4159 323984
-2 9.9525 323984
-2 9.9525 326485
-2 10.5101 326485
-2 10.5101 328985
-2 11.1940 328985
-2 11.1940 329488
-2 11.8909 329488
-2 11.8909 329988
-2 12.6460 329988
-2 12.6460 330488
-2 13.6346 330488
-2 13.6346 332491
-1 14.0099 371552
-1 14.0099 371547
-2 15.4378 332491
-2 15.4378 332493
-2 16.3914 332493
-2 16.3914 332992
-2 17.5994 332992
-2 17.5994 333993
-2 18.4332 333993
-2 18.4332 333995
-2 19.4260 333995
-2 19.4260 334996
-2 20.7470 334996
-2 20.7470 335497
-1 21.5197 371547
-1 21.5197 369543
-2 22.0293 335497
-2 22.0293 336493
-1 23.0576 369543
-1 23.0576 365543
-2 23.2737 336493
-2 23.2737 336494
-1 24.1347 365543
-1 24.1347 363545
-1 25.4400 363545
-1 25.4400 363542
-2 25.8762 336494
-2 25.8762 336497
-2 27.5864 336497
-2 27.5864 336999
-2 30.8867 336999
-2 30.8867 337498
-2 33.6847 337498
-2 33.6847 337994
-2 39.0218 337994
-2 39.0218 338496
-2 42.0652 338496
-2 42.0652 338497
-1 42.9804 363542
-1 42.9804 362535
-1 43.1117 362535
-1 43.1117 362530
-1 43.2407 362530
-1 43.2407 362528
-2 48.8572 338497
-2 48.8572 339498
-2 55.7498 339498
-2 55.7498 339502
-2 63.8927 339502
-2 63.8927 340997
-1 67.7527 362528
-1 67.7527 360524
-2 75.8464 340997
-2 75.8464 340999
-2 85.6528 340999
-2 85.6528 341001
-1 91.9313 360524
-1 91.9313 358533
-1 93.3460 358533
-1 93.3460 358532
-1 94.5173 358532
-1 94.5173 358531
-1 94.7055 358531
-1 94.7055 358530
-1 95.4648 358530
-1 95.4648 358529
-2 96.7069 341001
-2 96.7069 341501
-2 107.5849 341501
-2 107.5849 341502
-2 119.6759 341502
-2 119.6759 341998
-2 133.2854 341998
-2 133.2854 342498
-2 142.0574 342498
-2 142.0574 342501
-2 158.8199 342501
-2 158.8199 343002
-2 182.5080 343002
-2 182.5080 344500
-2 206.5176 344500
-2 206.5176 344502
-2 229.0720 344502
-2 229.0720 344505
-2 256.4356 344505
-2 256.4356 345003
-2 285.2127 345003
-2 285.2127 345503
-2 334.8476 345503
-2 334.8476 346503
-2 425.7918 346503
-2 425.7918 346504
-2 478.9674 346504
-2 478.9674 346506
-1 488.5704 358529
-1 488.5704 357530
-2 594.1609 346506
-2 594.1609 348003
-2 680.3526 348003
-2 680.3526 348004
-2 762.0125 348004
-2 762.0125 348005
-2 855.3391 348005
-2 855.3391 348504
-1 981.5189 357530
-1 981.5189 356536
-2 982.7735 348504
-2 982.7735 349005
-2 1123.8912 349005
-2 1123.8912 349006
-2 1317.9716 349006
-2 1317.9716 350004
-2 1499.3443 350004
-2 1499.3443 350006
-2 1800 350006
-1 1800 356536


==> dat/1506_VAC_toulbar_mpi_n16.dat <==
-1 0.950 501752
-1 0.950 403574
-1 0.966 403574
-1 0.966 403573
-1 1.050 403573
-1 1.050 403572
-1 1.092 403572
-1 1.092 401573
-1 1.260 401573
-1 1.260 399573
-1 1.260 399573
-2 1.260 144175
-1 1.260 399573
-2 1.260 146175
-1 1.569 399573
-1 1.569 398572
-1 1.579 398572
-1 1.579 397572
-1 1.759 397572
-1 1.759 397571
-1 1.776 397571
-1 1.776 395572
-1 1.919 395572
-1 1.919 391572
-1 2.168 391572
-1 2.168 389573
-1 2.243 389573
-1 2.243 389572
-1 2.421 389572
-1 2.421 387572
-1 3.071 387572
-1 3.071 386572
-1 3.252 386572
-1 3.252 380574
-1 3.600 380574
-1 3.600 379574
-1 3.940 379574
-2 3.940 146175
-1 3.940 379574
-2 3.940 146677
-1 4.076 379574
-1 4.076 377574
-1 4.413 377574
-1 4.413 377573
-1 8.282 377573
-1 8.282 377571
-1 8.476 377571
-2 8.476 146677
-1 8.476 377571
-2 8.476 149676
-1 8.854 377571
-1 8.854 375569
-1 21.425 375569
-1 21.425 375567
-1 21.637 375567
-1 21.637 375566
-1 21.649 375566
-1 21.649 373569
-1 21.820 373569
-1 21.820 372569
-1 22.525 372569
-1 22.525 370569
-1 22.942 370569
-1 22.942 369569
-1 23.262 369569
-1 23.262 368571
-1 24.101 368571
-1 24.101 366571
-1 26.891 366571
-1 26.891 366570
-1 27.062 366570
-1 27.062 366569
-1 27.236 366569
-1 27.236 366568
-1 32.020 366568
-1 32.020 364568
-1 62.828 364568
-2 62.828 149676
-1 62.828 364568
-2 62.828 151174
-1 64.764 364568
-1 64.764 364567
-1 66.191 364567
-1 66.191 364566
-1 90.076 364566
-1 90.076 363569
-1 92.944 363569
-1 92.944 363568
-1 98.106 363568
-1 98.106 362567
-1 98.106 362567
-1 98.106 362566
-1 98.118 362566
-1 98.118 362565
-1 99.725 362565
-1 99.725 362564
-1 100.081 362564
-1 100.081 360564
-1 100.396 360564
-1 100.396 360563
-1 259.753 360563
-1 259.753 360562
-1 260.262 360562
-1 260.262 360561
-1 260.767 360561
-1 260.767 360556
-1 260.770 360556
-1 260.770 360555
-1 261.026 360555
-1 261.026 360554
-1 261.028 360554
-1 261.028 360553
-1 261.285 360553
-1 261.285 360552
-1 261.291 360552
-1 261.291 360549
-1 262.072 360549
-1 262.072 360547
-1 262.073 360547
-1 262.073 360546
-1 262.328 360546
-1 262.328 360545
-1 265.038 360545
-1 265.038 360544
-1 276.227 360544
-1 276.227 360543
-1 276.490 360543
-1 276.490 360542
-1 398.801 360542
-1 398.801 360541
-1 414.605 360541
-1 414.605 360540
-1 414.866 360540
-1 414.866 360539
-1 422.303 360539
-1 422.303 360538
-1 457.361 360538
-1 457.361 358546
-1 461.002 358546
-1 461.002 358545
-1 461.812 358545
-1 461.812 358544
-1 475.539 358544
-1 475.539 358543
-1 477.834 358543
-1 477.834 358542
-1 480.089 358542
-1 480.089 358541
-1 496.137 358541
-1 496.137 358540
-1 498.983 358540
-1 498.983 358539
-1 498.987 358539
-1 498.987 358538
-1 510.024 358538
-1 510.024 358537
-1 879.712 358537
-2 879.712 151174
-1 879.712 358537
-2 879.712 153174
-1 944.769 358537
-1 944.769 358536
-1 945.723 358536
-1 945.723 358535
-1 945.724 358535
-1 945.724 358534
-1 1800 358534
-2 1800 153174


==> dat/414_VAC_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 60597
-2 0 20182
-1 0.0414 60597
-1 0.0414 60591
-1 2.5530 60591
-1 2.5530 48518
-2 2.5798 20182
-2 2.5798 29421
-1 4.4678 48518
-1 4.4678 44541
-2 4.5053 29421
-2 4.5053 32456
-2 5.6371 32456
-2 5.6371 33950
-2 6.3155 33950
-2 6.3155 35448
-1 7.0267 44541
-1 7.0267 42514
-1 7.8723 42514
-1 7.8723 42510
-2 9.9196 35448
-2 9.9196 36952
-2 10.6020 36952
-2 10.6020 36958
-1 11.0537 42510
-1 11.0537 41516
-2 11.1353 36958
-2 11.1353 36970
-2 11.5061 36970
-2 11.5061 37463
-2 11.8839 37463
-2 11.8839 37471
-2 12.2765 37471
-2 12.2765 37475
-2 13.2206 37475
-2 13.2206 37959
-2 13.8158 37959
-2 13.8158 38447
-2 14.1709 38447
-2 14.1709 38451
-2 14.6163 38451
-2 14.6163 38452
-2 15.0681 38452
-2 15.0681 38463
-2 15.5059 38463
-2 15.5059 38467
-2 15.8987 38467
-2 15.8987 38469
-1 16.9181 41516
-1 16.9181 41499
-2 17.0891 38469
-2 17.0891 38471
-1 17.3085 41499
-1 17.3085 41492
-2 17.4440 38471
-2 17.4440 38472
-1 17.6121 41492
-1 17.6121 38506
-2 18.0990 38472
-2 18.0990 38473
-2 19.1624 38473
-2 19.1624 38474
-1 20.0111 38506
-1 20.0111 38502
-2 20.7650 38474
-2 20.7650 38475
-1 21.1708 38502
-1 21.1708 38491
-2 21.3398 38475
-2 21.3398 38476
-1 21.9529 38491
-1 21.9529 38483
-1 23.2325 38483
-1 23.2325 38479
-2 24.1820 38476
-2 24.1820 38477
-1 32.1523 38479
-1 32.1523 38478
-2 35.5412 38477
-2 35.5412 38478
-2 35.6106 38478
-1 35.6106 38478
-2 35.6106 38478
-1 35.6106 38478


==> dat/414_VAC_ihs_merged_mt_a3_t4_m8_1.dat <==
-1 0 60597
-1 0.0414 60597
-1 0.0414 60591
-1 2.5530 60591
-1 2.5530 48518
-1 4.4678 48518
-1 4.4678 44541
-1 7.0267 44541
-1 7.0267 42514
-1 7.8723 42514
-1 7.8723 42510
-1 11.0537 42510
-1 11.0537 41516
-1 16.9181 41516
-1 16.9181 41499
-1 17.3085 41499
-1 17.3085 41492
-1 17.6121 41492
-1 17.6121 38506
-1 20.0111 38506
-1 20.0111 38502
-1 21.1708 38502
-1 21.1708 38491
-1 21.9529 38491
-1 21.9529 38483
-1 23.2325 38483
-1 23.2325 38479
-1 32.1523 38479
-1 32.1523 38478
-1 35.6106 38478
-1 35.6106 38478


==> dat/414_VAC_ihs_merged_mt_a3_t4_m8_2.dat <==
-2 0 20182
-2 2.5798 20182
-2 2.5798 29421
-2 4.5053 29421
-2 4.5053 32456
-2 5.6371 32456
-2 5.6371 33950
-2 6.3155 33950
-2 6.3155 35448
-2 9.9196 35448
-2 9.9196 36952
-2 10.6020 36952
-2 10.6020 36958
-2 11.1353 36958
-2 11.1353 36970
-2 11.5061 36970
-2 11.5061 37463
-2 11.8839 37463
-2 11.8839 37471
-2 12.2765 37471
-2 12.2765 37475
-2 13.2206 37475
-2 13.2206 37959
-2 13.8158 37959
-2 13.8158 38447
-2 14.1709 38447
-2 14.1709 38451
-2 14.6163 38451
-2 14.6163 38452
-2 15.0681 38452
-2 15.0681 38463
-2 15.5059 38463
-2 15.5059 38467
-2 15.8987 38467
-2 15.8987 38469
-2 17.0891 38469
-2 17.0891 38471
-2 17.4440 38471
-2 17.4440 38472
-2 18.0990 38472
-2 18.0990 38473
-2 19.1624 38473
-2 19.1624 38474
-2 20.7650 38474
-2 20.7650 38475
-2 21.3398 38475
-2 21.3398 38476
-2 24.1820 38476
-2 24.1820 38477
-2 35.5412 38477
-2 35.5412 38478
-2 35.6106 38478
-2 35.6106 38478


==> dat/414_VAC_toulbar_mpi_n16.dat <==
-1 1.074 60597
-1 1.074 51500
-1 1.083 51500
-1 1.083 51498
-1 1.089 51498
-2 1.089 20182
-1 1.089 51498
-2 1.089 20681
-1 1.101 51498
-1 1.101 51494
-1 1.109 51494
-1 1.109 48503
-1 1.109 48503
-1 1.109 48498
-1 1.110 48498
-1 1.110 47503
-1 1.128 47503
-1 1.128 47499
-1 1.139 47499
-1 1.139 46503
-1 1.185 46503
-1 1.185 46499
-1 1.207 46499
-1 1.207 45498
-1 1.310 45498
-1 1.310 45494
-1 1.333 45494
-2 1.333 20681
-1 1.333 44505
-2 1.333 20682
-1 1.333 44505
-1 1.333 44505
-1 1.378 44505
-1 1.378 43496
-1 1.506 43496
-1 1.506 43494
-1 1.582 43494
-1 1.582 42509
-1 1.582 42509
-1 1.582 42508
-1 1.622 42508
-1 1.622 42507
-1 1.633 42507
-1 1.633 42503
-1 1.637 42503
-1 1.637 42502
-1 1.637 42502
-1 1.637 42501
-1 1.677 42501
-1 1.677 42499
-1 1.686 42499
-1 1.686 42498
-1 1.746 42498
-1 1.746 42497
-1 1.797 42497
-1 1.797 42492
-1 1.839 42492
-1 1.839 42491
-1 2.134 42491
-1 2.134 42489
-1 2.165 42489
-1 2.165 41498
-1 2.166 41498
-1 2.166 40498
-1 2.166 40498
-1 2.166 40497
-1 2.172 40497
-1 2.172 39498
-1 2.172 39498
-1 2.172 39497
-1 2.202 39497
-1 2.202 39496
-1 2.207 39496
-1 2.207 39495
-1 2.207 39495
-1 2.207 39492
-1 2.258 39492
-1 2.258 39490
-1 2.258 39490
-1 2.258 39489
-1 2.319 39489
-1 2.319 39488
-1 2.349 39488
-1 2.349 38506
-1 2.349 38506
-1 2.349 38504
-1 2.364 38504
-1 2.364 38490
-1 2.417 38490
-1 2.417 38489
-1 2.418 38489
-1 2.418 38488
-1 2.432 38488
-1 2.432 38487
-1 2.527 38487
-1 2.527 38486
-1 2.774 38486
-1 2.774 38485
-1 3.485 38485
-1 3.485 38483
-1 3.815 38483
-2 3.815 20682
-1 3.815 38483
-2 3.815 20732
-1 23.328 38483
-1 23.328 38482
-1 31.603 38482
-2 31.603 20732
-1 31.603 38482
-2 31.603 21207
-1 138.088 38482
-2 138.088 21207
-1 138.088 38482
-2 138.088 21281
-1 165.068 38482
-2 165.068 21281
-1 165.068 38482
-2 165.068 21702
-1 415.934 38482
-2 415.934 21702
-1 415.934 38482
-2 415.934 21830
-1 422.332 38482
-1 422.332 38479
-1 422.409 38479
-2 422.409 21830
-1 422.409 38479
-2 422.409 22189
-1 426.340 38479
-2 426.340 22189
-1 426.340 38479
-2 426.340 22198
-1 769.993 38479
-2 769.993 22198
-1 769.993 38479
-2 769.993 22688
-1 835.475 38479
-2 835.475 22688
-1 835.475 38479
-2 835.475 22744
-1 1249.454 38479
-2 1249.454 22744
-1 1249.454 38479
-2 1249.454 23188
-1 1557.965 38479
-2 1557.965 23188
-1 1557.965 38479
-2 1557.965 23293
-1 1650.522 38479
-2 1650.522 23293
-1 1650.522 38479
-2 1650.522 23675
-1 1800 38479
-2 1800 23675


==> dat/414_VAC_toulbar_mpi_n16_1.dat <==
-1 1.074 60597
-1 1.074 51500
-1 1.083 51500
-1 1.083 51498
-1 1.089 51498
-1 1.089 51498
-1 1.101 51498
-1 1.101 51494
-1 1.109 51494
-1 1.109 48503
-1 1.109 48503
-1 1.109 48498
-1 1.110 48498
-1 1.110 47503
-1 1.128 47503
-1 1.128 47499
-1 1.139 47499
-1 1.139 46503
-1 1.185 46503
-1 1.185 46499
-1 1.207 46499
-1 1.207 45498
-1 1.310 45498
-1 1.310 45494
-1 1.333 45494
-1 1.333 44505
-1 1.333 44505
-1 1.333 44505
-1 1.378 44505
-1 1.378 43496
-1 1.506 43496
-1 1.506 43494
-1 1.582 43494
-1 1.582 42509
-1 1.582 42509
-1 1.582 42508
-1 1.622 42508
-1 1.622 42507
-1 1.633 42507
-1 1.633 42503
-1 1.637 42503
-1 1.637 42502
-1 1.637 42502
-1 1.637 42501
-1 1.677 42501
-1 1.677 42499
-1 1.686 42499
-1 1.686 42498
-1 1.746 42498
-1 1.746 42497
-1 1.797 42497
-1 1.797 42492
-1 1.839 42492
-1 1.839 42491
-1 2.134 42491
-1 2.134 42489
-1 2.165 42489
-1 2.165 41498
-1 2.166 41498
-1 2.166 40498
-1 2.166 40498
-1 2.166 40497
-1 2.172 40497
-1 2.172 39498
-1 2.172 39498
-1 2.172 39497
-1 2.202 39497
-1 2.202 39496
-1 2.207 39496
-1 2.207 39495
-1 2.207 39495
-1 2.207 39492
-1 2.258 39492
-1 2.258 39490
-1 2.258 39490
-1 2.258 39489
-1 2.319 39489
-1 2.319 39488
-1 2.349 39488
-1 2.349 38506
-1 2.349 38506
-1 2.349 38504
-1 2.364 38504
-1 2.364 38490
-1 2.417 38490
-1 2.417 38489
-1 2.418 38489
-1 2.418 38488
-1 2.432 38488
-1 2.432 38487
-1 2.527 38487
-1 2.527 38486
-1 2.774 38486
-1 2.774 38485
-1 3.485 38485
-1 3.485 38483
-1 3.815 38483
-1 3.815 38483
-1 23.328 38483
-1 23.328 38482
-1 31.603 38482
-1 31.603 38482
-1 138.088 38482
-1 138.088 38482
-1 165.068 38482
-1 165.068 38482
-1 415.934 38482
-1 415.934 38482
-1 422.332 38482
-1 422.332 38479
-1 422.409 38479
-1 422.409 38479
-1 426.340 38479
-1 426.340 38479
-1 769.993 38479
-1 769.993 38479
-1 835.475 38479
-1 835.475 38479
-1 1249.454 38479
-1 1249.454 38479
-1 1557.965 38479
-1 1557.965 38479
-1 1650.522 38479
-1 1650.522 38479
-1 1800 38479


==> dat/414_VAC_toulbar_mpi_n16_2.dat <==
-2 1.089 20182
-2 1.089 20681
-2 1.333 20681
-2 1.333 20682
-2 3.815 20682
-2 3.815 20732
-2 31.603 20732
-2 31.603 21207
-2 138.088 21207
-2 138.088 21281
-2 165.068 21281
-2 165.068 21702
-2 415.934 21702
-2 415.934 21830
-2 422.409 21830
-2 422.409 22189
-2 426.340 22189
-2 426.340 22198
-2 769.993 22198
-2 769.993 22688
-2 835.475 22688
-2 835.475 22744
-2 1249.454 22744
-2 1249.454 23188
-2 1557.965 23188
-2 1557.965 23293
-2 1650.522 23293
-2 1650.522 23675
-2 1800 23675


==> dat/42_VAC_ihs_merged_a1_t4.dat <==
-1 0 257053
-2 0 72548
-1 0.0238 257053
-1 0.0238 186049
-2 0.0327 72548
-2 0.0327 111050
-1 0.0503 186049
-1 0.0503 174050
-2 0.0582 111050
-2 0.0582 122552
-1 0.0752 174050
-1 0.0752 174050
-2 0.0918 122552
-2 0.0918 127053
-1 0.1069 174050
-1 0.1069 171050
-2 0.1364 127053
-2 0.1364 135049
-1 0.1458 171050
-1 0.1458 166050
-2 0.1846 135049
-2 0.1846 136050
-1 0.199 166050
-1 0.199 166050
-2 0.2419 136050
-2 0.2419 136050
-1 0.2522 166050
-1 0.2522 166050
-2 0.3015 136050
-2 0.3015 138550
-1 0.3129 166050
-1 0.3129 166050
-2 0.3919 138550
-2 0.3919 139550
-1 0.3981 166050
-1 0.3981 166050
-2 0.4548 139550
-2 0.4548 141050
-1 0.4621 166050
-1 0.4621 166050
-2 0.5136 141050
-2 0.5136 142050
-1 0.5166 166050
-1 0.5166 159050
-2 0.628 142050
-2 0.628 142050
-1 0.6303 159050
-1 0.6303 157050
-2 0.6814 142050
-2 0.6814 142050
-1 0.6881 157050
-1 0.6881 157050
-2 0.7373 142050
-2 0.7373 142050
-1 0.7433 157050
-1 0.7433 157050
-2 0.8134 142050
-2 0.8134 143050
-1 0.8342 157050
-1 0.8342 157050
-2 0.896 143050
-2 0.896 143050
-1 0.9017 157050
-1 0.9017 157050
-2 1.0105 143050
-2 1.0105 143050
-1 1.0148 157050
-1 1.0148 157050
-2 1.1148 143050
-2 1.1148 144050
-1 1.1185 157050
-1 1.1185 157050
-2 1.2351 144050
-2 1.2351 144050
-1 1.2411 157050
-1 1.2411 157050
-2 1.3359 144050
-2 1.3359 145050
-1 1.341 157050
-1 1.341 157050
-2 1.4076 145050
-2 1.4076 145050
-1 1.4216 157050
-1 1.4216 157050
-2 1.5073 145050
-2 1.5073 146050
-1 1.5161 157050
-1 1.5161 157050
-2 1.5993 146050
-2 1.5993 146050
-1 1.6031 157050
-1 1.6031 157050
-2 1.7134 146050
-2 1.7134 146050
-1 1.7181 157050
-1 1.7181 157050
-2 1.8215 146050
-2 1.8215 146050
-1 1.8252 157050
-1 1.8252 157050
-2 1.9459 146050
-2 1.9459 146050
-1 1.9496 157050
-1 1.9496 157050
-2 2.0603 146050
-2 2.0603 147050
-1 2.0635 157050
-1 2.0635 157050
-2 2.1905 147050
-2 2.1905 147050
-1 2.1936 157050
-1 2.1936 157050
-2 2.2922 147050
-2 2.2922 147050
-1 2.2964 157050
-1 2.2964 157050
-2 2.409 147050
-2 2.409 147050
-1 2.4119 157050
-1 2.4119 157050
-2 2.5115 147050
-2 2.5115 147050
-1 2.514 157050
-1 2.514 157050
-2 2.6636 147050
-2 2.6636 147050
-1 2.667 157050
-1 2.667 157050
-2 2.7895 147050
-2 2.7895 147050
-1 2.7921 157050
-1 2.7921 157050
-2 2.9052 147050
-2 2.9052 148050
-1 2.9113 157050
-1 2.9113 157050
-2 3.0383 148050
-2 3.0383 148050
-1 3.0407 157050
-1 3.0407 157050
-2 3.2063 148050
-2 3.2063 148050
-1 3.2088 157050
-1 3.2088 157050
-2 3.365 148050
-2 3.365 148050
-1 3.3692 157050
-1 3.3692 157050
-2 3.5181 148050
-2 3.5181 148050
-1 3.5211 157050
-1 3.5211 157050
-2 3.6259 148050
-2 3.6259 148050
-1 3.6302 157050
-1 3.6302 157050
-2 3.7997 148050
-2 3.7997 149050
-1 3.8024 157050
-1 3.8024 157050
-2 3.9402 149050
-2 3.9402 149050
-1 3.9435 157050
-1 3.9435 157050
-2 4.1159 149050
-2 4.1159 149050
-1 4.1207 157050
-1 4.1207 157050
-2 4.2833 149050
-2 4.2833 149050
-1 4.2864 157050
-1 4.2864 157050
-2 4.4288 149050
-2 4.4288 149050
-1 4.4313 157050
-1 4.4313 157050
-2 4.5511 149050
-2 4.5511 149050
-1 4.555 157050
-1 4.555 157050
-2 4.7408 149050
-2 4.7408 149050
-1 4.7435 157050
-1 4.7435 157050
-2 4.9005 149050
-2 4.9005 149050
-1 4.9059 157050
-1 4.9059 157050
-2 5.0363 149050
-2 5.0363 149050
-1 5.0388 157050
-1 5.0388 157050
-2 5.1646 149050
-2 5.1646 149050
-1 5.1681 157050
-1 5.1681 157050
-2 5.3554 149050
-2 5.3554 149050
-1 5.3578 157050
-1 5.3578 157050
-2 5.5103 149050
-2 5.5103 149050
-1 5.5131 157050
-1 5.5131 157050
-2 5.7342 149050
-2 5.7342 149050
-1 5.738 157050
-1 5.738 157050
-2 5.8879 149050
-2 5.8879 150050
-1 5.8909 157050
-1 5.8909 157050
-2 6.0206 150050
-2 6.0206 150050
-1 6.0251 157050
-1 6.0251 157050
-2 6.2235 150050
-2 6.2235 150050
-1 6.2284 157050
-1 6.2284 157050
-2 6.463 150050
-2 6.463 150050
-1 6.4658 157050
-1 6.4658 157050
-2 6.6066 150050
-2 6.6066 150050
-1 6.6085 157050
-1 6.6085 157050
-2 6.8515 150050
-2 6.8515 150050
-1 6.8545 157050
-1 6.8545 157050
-2 7.0449 150050
-2 7.0449 150050
-1 7.0484 157050
-1 7.0484 157050
-2 7.2351 150050
-2 7.2351 150050
-1 7.2381 157050
-1 7.2381 157050
-2 7.3748 150050
-2 7.3748 150050
-1 7.376 157050
-1 7.376 157050
-2 7.5184 150050
-2 7.5184 150050
-1 7.5213 157050
-1 7.5213 157050
-2 7.736 150050
-2 7.736 150050
-1 7.7376 157050
-1 7.7376 157050
-2 7.8946 150050
-2 7.8946 150050
-1 7.8968 157050
-1 7.8968 157050
-2 8.0748 150050
-2 8.0748 150050
-1 8.0779 157050
-1 8.0779 157050
-2 8.2836 150050
-2 8.2836 150050
-1 8.2853 157050
-1 8.2853 157050
-2 8.4351 150050
-2 8.4351 150050
-1 8.4381 157050
-1 8.4381 157050
-2 8.6035 150050
-2 8.6035 150050
-1 8.6051 157050
-1 8.6051 157050
-2 8.7878 150050
-2 8.7878 150050
-1 8.7915 157050
-1 8.7915 157050
-2 9.0861 150050
-2 9.0861 151050
-1 9.0891 157050
-1 9.0891 157050
-2 9.2554 151050
-2 9.2554 151050
-1 9.2586 157050
-1 9.2586 157050
-2 9.4524 151050
-2 9.4524 151050
-1 9.4578 157050
-1 9.4578 157050
-2 9.6908 151050
-2 9.6908 151050
-1 9.6953 157050
-1 9.6953 157050
-2 9.9015 151050
-2 9.9015 151050
-1 9.9038 157050
-1 9.9038 157050
-2 10.1485 151050
-2 10.1485 151050
-1 10.15 157050
-1 10.15 157050
-2 10.4404 151050
-2 10.4404 151050
-1 10.4418 157050
-1 10.4418 157050
-2 10.6754 151050
-2 10.6754 151050
-1 10.6809 157050
-1 10.6809 157050
-2 11.0059 151050
-2 11.0059 151050
-1 11.0073 157050
-1 11.0073 157050
-2 11.1663 151050
-2 11.1663 151050
-1 11.1701 157050
-1 11.1701 157050
-2 11.4092 151050
-2 11.4092 151050
-1 11.4135 157050
-1 11.4135 157050
-2 11.5692 151050
-2 11.5692 151050
-1 11.5754 157050
-1 11.5754 157050
-2 11.8614 151050
-2 11.8614 151050
-1 11.8652 157050
-1 11.8652 157050
-2 12.0591 151050
-2 12.0591 151050
-1 12.0632 157050
-1 12.0632 157050
-2 12.3528 151050
-2 12.3528 151050
-1 12.3557 157050
-1 12.3557 157050
-2 12.6193 151050
-2 12.6193 151050
-1 12.6217 157050
-1 12.6217 157050
-2 12.7648 151050
-2 12.7648 151050
-1 12.7683 157050
-1 12.7683 157050
-2 13.0073 151050
-2 13.0073 151050
-1 13.0109 157050
-1 13.0109 157050
-2 13.2665 151050
-2 13.2665 151050
-1 13.2692 157050
-1 13.2692 157050
-2 13.4544 151050
-2 13.4544 151050
-1 13.4579 157050
-1 13.4579 157050
-2 13.6345 151050
-2 13.6345 151050
-1 13.6364 157050
-1 13.6364 157050
-2 13.8073 151050
-2 13.8073 151050
-1 13.8088 157050
-1 13.8088 157050
-2 14.0666 151050
-2 14.0666 151050
-1 14.0733 157050
-1 14.0733 157050
-2 14.2929 151050
-2 14.2929 151050
-1 14.2973 157050
-1 14.2973 157050
-2 14.4903 151050
-2 14.4903 151050
-1 14.4937 157050
-1 14.4937 157050
-2 14.6703 151050
-2 14.6703 152050
-1 14.6719 157050
-1 14.6719 157050
-2 14.8289 152050
-2 14.8289 152050
-1 14.8341 157050
-1 14.8341 157050
-2 15.0577 152050
-2 15.0577 152050
-1 15.0606 157050
-1 15.0606 157050
-2 15.2736 152050
-2 15.2736 152050
-1 15.2759 157050
-1 15.2759 157050
-2 15.4859 152050
-2 15.4859 152050
-1 15.4879 157050
-1 15.4879 157050
-2 15.6601 152050
-2 15.6601 152050
-1 15.663 157050
-1 15.663 157050
-2 15.8939 152050
-2 15.8939 152050
-1 15.8965 157050
-1 15.8965 157050
-2 16.1461 152050
-2 16.1461 152050
-1 16.1495 157050
-1 16.1495 157050
-2 16.4147 152050
-2 16.4147 152050
-1 16.4188 157050
-1 16.4188 157050
-2 16.6824 152050
-2 16.6824 152050
-1 16.6852 157050
-1 16.6852 157050
-2 16.9211 152050
-2 16.9211 152050
-1 16.9242 157050
-1 16.9242 157050
-2 17.1619 152050
-2 17.1619 152050
-1 17.1654 157050
-1 17.1654 157050
-2 17.3938 152050
-2 17.3938 152050
-1 17.3954 157050
-1 17.3954 157050
-2 17.6312 152050
-2 17.6312 152050
-1 17.6337 157050
-1 17.6337 157050
-2 17.9227 152050
-2 17.9227 152050
-1 17.9248 157050
-1 17.9248 157050
-2 18.0959 152050
-2 18.0959 152050
-1 18.0979 157050
-1 18.0979 157050
-2 18.3665 152050
-2 18.3665 152050
-1 18.3684 157050
-1 18.3684 157050
-2 18.5888 152050
-2 18.5888 152050
-1 18.5923 157050
-1 18.5923 157050
-2 18.8056 152050
-2 18.8056 152050
-1 18.807 157050
-1 18.807 157050
-2 19.0445 152050
-2 19.0445 152050
-1 19.0474 157050
-1 19.0474 157050
-2 19.215 152050
-2 19.215 152050
-1 19.2174 157050
-1 19.2174 157050
-2 19.4351 152050
-2 19.4351 152050
-1 19.4379 157050
-1 19.4379 157050
-2 19.6905 152050
-2 19.6905 152050
-1 19.6923 157050
-1 19.6923 157050
-2 19.9719 152050
-2 19.9719 152050
-1 19.974 157050
-1 19.974 157050
-2 20.2401 152050
-2 20.2401 152050
-1 20.2427 157050
-1 20.2427 157050
-2 20.4852 152050
-2 20.4852 152050
-1 20.4893 157050
-1 20.4893 157050
-2 20.6634 152050
-2 20.6634 152050
-1 20.6659 157050
-1 20.6659 157050
-2 20.8872 152050
-2 20.8872 152050
-1 20.8895 157050
-1 20.8895 157050
-2 21.113 152050
-2 21.113 152050
-1 21.1149 157050
-1 21.1149 157050
-2 21.2962 152050
-2 21.2962 152050
-1 21.2978 157050
-1 21.2978 157050
-2 21.5823 152050
-2 21.5823 152050
-1 21.5853 157050
-1 21.5853 157050
-2 21.8027 152050
-2 21.8027 152050
-1 21.8059 157050
-1 21.8059 157050
-2 22.0277 152050
-2 22.0277 152050
-1 22.0309 157050
-1 22.0309 157050
-2 22.2824 152050
-2 22.2824 152050
-1 22.2846 157050
-1 22.2846 157050
-2 22.4914 152050
-2 22.4914 152050
-1 22.4944 157050
-1 22.4944 157050
-2 22.7686 152050
-2 22.7686 152050
-1 22.7714 157050
-1 22.7714 157050
-2 23.0522 152050
-2 23.0522 152050
-1 23.0562 157050
-1 23.0562 157050
-2 23.3235 152050
-2 23.3235 152050
-1 23.3261 157050
-1 23.3261 157050
-2 23.5948 152050
-2 23.5948 152050
-1 23.5998 157050
-1 23.5998 157050
-2 23.9008 152050
-2 23.9008 152050
-1 23.9026 157050
-1 23.9026 157050
-2 24.1273 152050
-2 24.1273 152050
-1 24.1304 157050
-1 24.1304 157050
-2 24.3257 152050
-2 24.3257 152050
-1 24.3276 157050
-1 24.3276 157050
-2 24.6229 152050
-2 24.6229 153050
-1 24.627 157050
-1 24.627 157050
-2 24.901 153050
-2 24.901 153050
-1 24.9028 157050
-1 24.9028 157050
-2 25.1332 153050
-2 25.1332 153050
-1 25.135 157050
-1 25.135 157050
-2 25.4052 153050
-2 25.4052 153050
-1 25.4081 157050
-1 25.4081 157050
-2 25.6848 153050
-2 25.6848 153050
-1 25.6876 157050
-1 25.6876 157050
-2 25.9669 153050
-2 25.9669 153050
-1 25.971 157050
-1 25.971 157050
-2 26.2611 153050
-2 26.2611 153050
-1 26.2665 157050
-1 26.2665 157050
-2 26.5265 153050
-2 26.5265 153050
-1 26.531 157050
-1 26.531 157050
-2 26.8028 153050
-2 26.8028 153050
-1 26.8053 157050
-1 26.8053 157050
-2 27.0326 153050
-2 27.0326 153050
-1 27.0347 157050
-1 27.0347 157050
-2 27.3116 153050
-2 27.3116 153050
-1 27.3147 157050
-1 27.3147 157050
-2 27.589 153050
-2 27.589 153050
-1 27.5918 157050
-1 27.5918 157050
-2 27.8866 153050
-2 27.8866 153050
-1 27.8887 157050
-1 27.8887 157050
-2 28.1597 153050
-2 28.1597 153050
-1 28.1631 157050
-1 28.1631 157050
-2 28.3545 153050
-2 28.3545 153050
-1 28.3573 157050
-1 28.3573 157050
-2 28.599 153050
-2 28.599 153050
-1 28.6021 157050
-1 28.6021 157050
-2 28.8317 153050
-2 28.8317 153050
-1 28.8343 157050
-1 28.8343 157050
-2 29.1608 153050
-2 29.1608 153050
-1 29.1633 157050
-1 29.1633 157050
-2 29.3998 153050
-2 29.3998 153050
-1 29.4029 157050
-1 29.4029 157050
-2 29.6998 153050
-2 29.6998 153050
-1 29.7025 157050
-1 29.7025 157050
-2 29.986 153050
-2 29.986 153050
-1 29.9929 157050
-1 29.9929 157050
-2 30.2769 153050
-2 30.2769 153050
-1 30.2817 157050
-1 30.2817 157050
-2 30.5363 153050
-2 30.5363 153050
-1 30.5374 157050
-1 30.5374 157050
-2 30.8018 153050
-2 30.8018 153050
-1 30.8031 157050
-1 30.8031 157050
-2 31.0789 153050
-2 31.0789 153050
-1 31.0814 157050
-1 31.0814 157050
-2 31.3615 153050
-2 31.3615 153050
-1 31.3637 157050
-1 31.3637 157050
-2 31.6352 153050
-2 31.6352 153050
-1 31.6382 157050
-1 31.6382 157050
-2 31.9648 153050
-2 31.9648 153050
-1 31.9687 157050
-1 31.9687 157050
-2 32.2152 153050
-2 32.2152 153050
-1 32.2179 157050
-1 32.2179 157050
-2 32.4639 153050
-2 32.4639 153050
-1 32.4672 157050
-1 32.4672 157050
-2 32.7345 153050
-2 32.7345 153050
-1 32.737 157050
-1 32.737 157050
-2 32.9707 153050
-2 32.9707 153050
-1 32.9763 157050
-1 32.9763 157050
-2 33.2553 153050
-2 33.2553 153050
-1 33.2571 157050
-1 33.2571 157050
-2 33.5196 153050
-2 33.5196 153050
-1 33.5214 157050
-1 33.5214 157050
-2 33.7562 153050
-2 33.7562 153050
-1 33.7589 157050
-1 33.7589 157050
-2 34.0077 153050
-2 34.0077 153050
-1 34.0098 157050
-1 34.0098 157050
-2 34.328 153050
-2 34.328 153050
-1 34.3323 157050
-1 34.3323 157050
-2 34.5344 153050
-2 34.5344 153050
-1 34.5375 157050
-1 34.5375 157050
-2 34.7909 153050
-2 34.7909 153050
-1 34.7926 157050
-1 34.7926 157050
-2 35.0132 153050
-2 35.0132 153050
-1 35.0193 157050
-1 35.0193 157050
-2 35.2042 153050
-2 35.2042 153050
-1 35.2063 157050
-1 35.2063 157050
-2 35.4089 153050
-2 35.4089 153050
-1 35.4111 157050
-1 35.4111 157050
-2 35.6806 153050
-2 35.6806 153050
-1 35.6827 157050
-1 35.6827 157050
-2 35.9612 153050
-2 35.9612 153050
-1 35.9636 157050
-1 35.9636 157050
-2 36.2371 153050
-2 36.2371 153050
-1 36.2412 157050
-1 36.2412 157050
-2 36.4221 153050
-2 36.4221 153050
-1 36.4241 157050
-1 36.4241 157050
-2 36.7018 153050
-2 36.7018 153050
-1 36.7055 157050
-1 36.7055 157050
-2 36.9551 153050
-2 36.9551 153050
-1 36.9594 157050
-1 36.9594 157050
-2 37.2013 153050
-2 37.2013 153050
-1 37.2062 157050
-1 37.2062 157050
-2 37.4941 153050
-2 37.4941 153050
-1 37.4962 157050
-1 37.4962 157050
-2 37.7388 153050
-2 37.7388 153050
-1 37.7416 157050
-1 37.7416 157050
-2 38.0044 153050
-2 38.0044 153050
-1 38.0089 157050
-1 38.0089 157050
-2 38.2759 153050
-2 38.2759 153050
-1 38.2783 157050
-1 38.2783 157050
-2 38.5023 153050
-2 38.5023 153050
-1 38.5046 157050
-1 38.5046 157050
-2 38.8223 153050
-2 38.8223 153050
-1 38.8258 157050
-1 38.8258 157050
-2 39.0565 153050
-2 39.0565 153050
-1 39.06 157050
-1 39.06 157050
-2 39.3087 153050
-2 39.3087 153050
-1 39.3114 157050
-1 39.3114 157050
-2 39.5891 153050
-2 39.5891 153050
-1 39.5906 157050
-1 39.5906 157050
-2 39.8724 153050
-2 39.8724 153050
-1 39.8757 157050
-1 39.8757 157050
-2 40.1424 153050
-2 40.1424 153050
-1 40.1455 157050
-1 40.1455 157050
-2 40.4 153050
-2 40.4 153050
-1 40.4023 157050
-1 40.4023 157050
-2 40.6552 153050
-2 40.6552 153050
-1 40.6579 157050
-1 40.6579 157050
-2 40.9222 153050
-2 40.9222 153050
-1 40.9246 157050
-1 40.9246 157050
-2 41.1843 153050
-2 41.1843 153050
-1 41.1863 157050
-1 41.1863 157050
-2 41.4444 153050
-2 41.4444 153050
-1 41.4482 157050
-1 41.4482 157050
-2 41.7277 153050
-2 41.7277 153050
-1 41.731 157050
-1 41.731 157050
-2 42.0047 153050
-2 42.0047 153050
-1 42.0067 157050
-1 42.0067 157050
-2 42.2338 153050
-2 42.2338 153050
-1 42.236 157050
-1 42.236 157050
-2 42.4916 153050
-2 42.4916 153050
-1 42.4946 157050
-1 42.4946 157050
-2 42.7553 153050
-2 42.7553 153050
-1 42.7579 157050
-1 42.7579 157050
-2 43.0268 153050
-2 43.0268 153050
-1 43.0292 157050
-1 43.0292 157050
-2 43.2791 153050
-2 43.2791 153050
-1 43.2807 157050
-1 43.2807 157050
-2 43.5447 153050
-2 43.5447 153050
-1 43.5477 157050
-1 43.5477 157050
-2 43.8294 153050
-2 43.8294 153050
-1 43.8311 157050
-1 43.8311 157050
-2 44.086 153050
-2 44.086 153050
-1 44.0887 157050
-1 44.0887 157050
-2 44.3649 153050
-2 44.3649 153050
-1 44.3667 157050
-1 44.3667 157050
-2 44.6282 153050
-2 44.6282 153050
-1 44.6303 157050
-1 44.6303 157050
-2 44.909 153050
-2 44.909 153050
-1 44.9106 157050
-1 44.9106 157050
-2 45.1845 153050
-2 45.1845 153050
-1 45.1877 157050
-1 45.1877 157050
-2 45.4366 153050
-2 45.4366 153050
-1 45.4407 157050
-1 45.4407 157050
-2 45.7208 153050
-2 45.7208 153050
-1 45.7235 157050
-1 45.7235 157050
-2 45.9885 153050
-2 45.9885 153050
-1 45.9911 157050
-1 45.9911 157050
-2 46.2466 153050
-2 46.2466 153050
-1 46.2495 157050
-1 46.2495 157050
-2 46.5556 153050
-2 46.5556 153050
-1 46.5581 157050
-1 46.5581 157050
-2 46.8163 153050
-2 46.8163 153050
-1 46.8197 157050
-1 46.8197 157050
-2 47.1278 153050
-2 47.1278 153050
-1 47.1304 157050
-1 47.1304 157050
-2 47.384 153050
-2 47.384 153050
-1 47.3871 157050
-1 47.3871 157050
-2 47.6623 153050
-2 47.6623 153050
-1 47.6669 157050
-1 47.6669 157050
-2 47.9202 153050
-2 47.9202 153050
-1 47.9222 157050
-1 47.9222 157050
-2 48.1818 153050
-2 48.1818 154050
-1 48.1851 157050
-1 48.1851 157050
-2 48.4609 154050
-2 48.4609 154050
-1 48.4632 157050
-1 48.4632 157050
-2 48.7235 154050
-2 48.7235 154050
-1 48.7262 157050
-1 48.7262 157050
-2 48.9841 154050
-2 48.9841 154050
-1 48.9857 157050
-1 48.9857 157050
-2 49.2679 154050
-2 49.2679 154050
-1 49.2702 157050
-1 49.2702 157050
-2 49.511 154050
-2 49.511 154050
-1 49.5137 157050
-1 49.5137 157050
-2 49.7562 154050
-2 49.7562 154050
-1 49.7612 157050
-1 49.7612 157050
-2 50.0366 154050
-2 50.0366 154050
-1 50.0392 157050
-1 50.0392 157050
-2 50.2981 154050
-2 50.2981 154050
-1 50.3027 157050
-1 50.3027 157050
-2 50.544 154050
-2 50.544 154050
-1 50.5474 157050
-1 50.5474 157050
-2 50.817 154050
-2 50.817 154050
-1 50.8191 157050
-1 50.8191 157050
-2 51.1067 154050
-2 51.1067 154050
-1 51.1099 157050
-1 51.1099 157050
-2 51.4285 154050
-2 51.4285 154050
-1 51.4307 157050
-1 51.4307 157050
-2 51.6977 154050
-2 51.6977 154050
-1 51.7169 157050
-1 51.7169 157050
-2 52.0004 154050
-2 52.0004 154050
-1 52.0046 157050
-1 52.0046 157050
-2 52.2763 154050
-2 52.2763 154050
-1 52.2811 157050
-1 52.2811 157050
-2 52.5372 154050
-2 52.5372 154050
-1 52.5397 157050
-1 52.5397 157050
-2 52.8262 154050
-2 52.8262 154050
-1 52.8282 157050
-1 52.8282 157050
-2 53.1074 154050
-2 53.1074 154050
-1 53.1089 157050
-1 53.1089 157050
-2 53.4162 154050
-2 53.4162 154050
-1 53.4181 157050
-1 53.4181 157050
-2 53.6903 154050
-2 53.6903 154050
-1 53.6917 157050
-1 53.6917 157050
-2 53.9546 154050
-2 53.9546 154050
-1 53.9565 157050
-1 53.9565 157050
-2 54.2039 154050
-2 54.2039 154050
-1 54.2094 157050
-1 54.2094 157050
-2 54.4723 154050
-2 54.4723 154050
-1 54.4763 157050
-1 54.4763 157050
-2 54.731 154050
-2 54.731 154050
-1 54.733 157050
-1 54.733 157050
-2 54.9898 154050
-2 54.9898 154050
-1 54.9923 157050
-1 54.9923 157050
-2 55.2762 154050
-2 55.2762 154050
-1 55.2787 157050
-1 55.2787 157050
-2 55.5359 154050
-2 55.5359 154050
-1 55.5385 157050
-1 55.5385 157050
-2 55.8143 154050
-2 55.8143 154050
-1 55.8168 157050
-1 55.8168 157050
-2 56.0775 154050
-2 56.0775 154050
-1 56.0807 157050
-1 56.0807 157050
-2 56.3583 154050
-2 56.3583 154050
-1 56.3609 157050
-1 56.3609 157050
-2 56.6176 154050
-2 56.6176 154050
-1 56.6197 157050
-1 56.6197 157050
-2 56.8625 154050
-2 56.8625 154050
-1 56.8648 157050
-1 56.8648 157050
-2 57.1341 154050
-2 57.1341 154050
-1 57.1359 157050
-1 57.1359 157050
-2 57.4039 154050
-2 57.4039 154050
-1 57.4089 157050
-1 57.4089 157050
-2 57.6822 154050
-2 57.6822 154050
-1 57.6846 157050
-1 57.6846 157050
-2 57.9367 154050
-2 57.9367 154050
-1 57.9395 157050
-1 57.9395 157050
-2 58.209 154050
-2 58.209 154050
-1 58.2111 157050
-1 58.2111 157050
-2 58.4675 154050
-2 58.4675 154050
-1 58.4702 157050
-1 58.4702 157050
-2 58.7365 154050
-2 58.7365 154050
-1 58.7382 157050
-1 58.7382 157050
-2 59.0148 154050
-2 59.0148 154050
-1 59.0172 157050
-1 59.0172 157050
-2 59.2792 154050
-2 59.2792 154050
-1 59.2812 157050
-1 59.2812 157050
-2 59.5264 154050
-2 59.5264 154050
-1 59.528 157050
-1 59.528 157050
-2 59.8014 154050
-2 59.8014 154050
-1 59.804 157050
-1 59.804 157050
-2 60.0665 154050
-2 60.0665 154050
-1 60.0686 157050
-1 60.0686 157050
-2 60.3637 154050
-2 60.3637 154050
-1 60.3669 157050
-1 60.3669 157050
-2 60.6303 154050
-2 60.6303 154050
-1 60.6327 157050
-1 60.6327 157050
-2 60.8949 154050
-2 60.8949 154050
-1 60.898 157050
-1 60.898 157050
-2 61.1474 154050
-2 61.1474 154050
-1 61.1497 157050
-1 61.1497 157050
-2 61.4013 154050
-2 61.4013 154050
-1 61.4039 157050
-1 61.4039 157050
-2 61.6756 154050
-2 61.6756 154050
-1 61.6776 157050
-1 61.6776 157050
-2 61.934 154050
-2 61.934 154050
-1 61.9363 157050
-1 61.9363 157050
-2 62.1787 154050
-2 62.1787 154050
-1 62.1805 157050
-1 62.1805 157050
-2 62.4354 154050
-2 62.4354 154050
-1 62.4385 157050
-1 62.4385 157050
-2 62.7193 154050
-2 62.7193 154050
-1 62.726 157050
-1 62.726 157050
-2 62.9929 154050
-2 62.9929 154050
-1 62.9967 157050
-1 62.9967 157050
-2 63.2567 154050
-2 63.2567 154050
-1 63.2587 157050
-1 63.2587 157050
-2 63.5239 154050
-2 63.5239 154050
-1 63.5264 157050
-1 63.5264 157050
-2 63.8086 154050
-2 63.8086 154050
-1 63.8103 157050
-1 63.8103 157050
-2 64.0753 154050
-2 64.0753 154050
-1 64.0785 157050
-1 64.0785 157050
-2 64.3321 154050
-2 64.3321 154050
-1 64.338 157050
-1 64.338 157050
-2 64.6011 154050
-2 64.6011 154050
-1 64.6058 157050
-1 64.6058 157050
-2 64.8588 154050
-2 64.8588 154050
-1 64.8614 157050
-1 64.8614 157050
-2 65.1462 154050
-2 65.1462 154050
-1 65.149 157050
-1 65.149 157050
-2 65.4069 154050
-2 65.4069 154050
-1 65.4094 157050
-1 65.4094 157050
-2 65.6732 154050
-2 65.6732 154050
-1 65.6775 157050
-1 65.6775 157050
-2 65.9445 154050
-2 65.9445 154050
-1 65.9469 157050
-1 65.9469 157050
-2 66.2367 154050
-2 66.2367 154050
-1 66.239 157050
-1 66.239 157050
-2 66.498 154050
-2 66.498 154050
-1 66.4998 157050
-1 66.4998 157050
-2 66.7646 154050
-2 66.7646 154050
-1 66.7674 157050
-1 66.7674 157050
-2 67.0381 154050
-2 67.0381 154050
-1 67.0411 157050
-1 67.0411 157050
-2 67.3005 154050
-2 67.3005 154050
-1 67.3037 157050
-1 67.3037 157050
-2 67.5551 154050
-2 67.5551 154050
-1 67.5576 157050
-1 67.5576 157050
-2 67.8024 154050
-2 67.8024 154050
-1 67.8045 157050
-1 67.8045 157050
-2 68.0708 154050
-2 68.0708 154050
-1 68.0756 157050
-1 68.0756 157050
-2 68.3671 154050
-2 68.3671 154050
-1 68.369 157050
-1 68.369 157050
-2 68.6298 154050
-2 68.6298 154050
-1 68.632 157050
-1 68.632 157050
-2 68.8976 154050
-2 68.8976 154050
-1 68.8998 157050
-1 68.8998 157050
-2 69.2323 154050
-2 69.2323 154050
-1 69.2366 157050
-1 69.2366 157050
-2 69.4989 154050
-2 69.4989 154050
-1 69.501 157050
-1 69.501 157050
-2 69.7909 154050
-2 69.7909 154050
-1 69.7932 157050
-1 69.7932 157050
-2 70.0577 154050
-2 70.0577 154050
-1 70.0609 157050
-1 70.0609 157050
-2 70.3318 154050
-2 70.3318 154050
-1 70.336 157050
-1 70.336 157050
-2 70.622 154050
-2 70.622 154050
-1 70.6277 157050
-1 70.6277 157050
-2 70.8929 154050
-2 70.8929 154050
-1 70.8964 157050
-1 70.8964 157050
-2 71.1852 154050
-2 71.1852 154050
-1 71.1889 157050
-1 71.1889 157050
-2 71.5071 154050
-2 71.5071 154050
-1 71.5102 157050
-1 71.5102 157050
-2 71.7844 154050
-2 71.7844 154050
-1 71.7875 157050
-1 71.7875 157050
-2 72.0534 154050
-2 72.0534 154050
-1 72.0562 157050
-1 72.0562 157050
-2 72.326 154050
-2 72.326 154050
-1 72.3295 157050
-1 72.3295 157050
-2 72.6326 154050
-2 72.6326 154050
-1 72.6354 157050
-1 72.6354 157050
-2 72.9134 154050
-2 72.9134 154050
-1 72.9156 157050
-1 72.9156 157050
-2 73.1782 154050
-2 73.1782 154050
-1 73.1809 157050
-1 73.1809 157050
-2 73.441 154050
-2 73.441 154050
-1 73.4444 157050
-1 73.4444 157050
-2 73.7368 154050
-2 73.7368 154050
-1 73.7387 157050
-1 73.7387 157050
-2 73.9986 154050
-2 73.9986 154050
-1 74.0023 157050
-1 74.0023 157050
-2 74.268 154050
-2 74.268 154050
-1 74.2709 157050
-1 74.2709 157050
-2 74.5263 154050
-2 74.5263 154050
-1 74.529 157050
-1 74.529 157050
-2 74.8066 154050
-2 74.8066 154050
-1 74.8105 157050
-1 74.8105 157050
-2 75.1917 154050
-2 75.1917 154050
-1 75.1961 157050
-1 75.1961 157050
-2 75.4717 154050
-2 75.4717 154050
-1 75.4746 157050
-1 75.4746 157050
-2 75.7432 154050
-2 75.7432 154050
-1 75.7458 157050
-1 75.7458 157050
-2 76.0251 154050
-2 76.0251 154050
-1 76.0277 157050
-1 76.0277 157050
-2 76.3038 154050
-2 76.3038 154050
-1 76.3068 157050
-1 76.3068 157050
-2 76.5689 154050
-2 76.5689 154050
-1 76.5712 157050
-1 76.5712 157050
-2 76.8414 154050
-2 76.8414 154050
-1 76.8444 157050
-1 76.8444 157050
-2 77.1127 154050
-2 77.1127 154050
-1 77.1152 157050
-1 77.1152 157050
-2 77.3821 154050
-2 77.3821 154050
-1 77.3853 157050
-1 77.3853 157050
-2 77.6798 154050
-2 77.6798 154050
-1 77.6826 157050
-1 77.6826 157050
-2 78.0091 154050
-2 78.0091 154050
-1 78.0127 157050
-1 78.0127 157050
-2 78.303 154050
-2 78.303 154050
-1 78.3052 157050
-1 78.3052 157050
-2 78.6363 154050
-2 78.6363 154050
-1 78.6395 157050
-1 78.6395 157050
-2 78.9319 154050
-2 78.9319 154050
-1 78.9361 157050
-1 78.9361 157050
-2 79.2573 154050
-2 79.2573 154050
-1 79.26 157050
-1 79.26 157050
-2 79.5756 154050
-2 79.5756 154050
-1 79.5788 157050
-1 79.5788 157050
-2 79.9153 154050
-2 79.9153 154050
-1 79.9185 157050
-1 79.9185 157050
-2 80.2103 154050
-2 80.2103 154050
-1 80.2143 157050
-1 80.2143 157050
-2 80.5443 154050
-2 80.5443 154050
-1 80.5483 157050
-1 80.5483 157050
-2 80.8415 154050
-2 80.8415 154050
-1 80.8456 157050
-1 80.8456 157050
-2 81.2431 154050
-2 81.2431 154050
-1 81.2467 157050
-1 81.2467 157050
-2 81.6415 154050
-2 81.6415 154050
-1 81.6456 157050
-1 81.6456 157050
-2 82.0456 154050
-2 82.0456 154050
-1 82.0484 157050
-1 82.0484 157050
-2 82.4399 154050
-2 82.4399 154550
-1 82.4437 157050
-1 82.4437 157050
-2 83.0302 154550
-2 83.0302 155050
-1 83.0558 157050
-2 83.0558 155050
-1 83.0558 155050
-2 83.0558 155050


==> dat/42_VAC_ihs_merged_a2_t4.dat <==
0 257053
0.0078 257053
0.0078 257051
0.037 257051
0.037 184049
0.0593 184049
0.0593 177049
0.0816 177049
0.0816 174050
0.1017 174050
0.1017 172050
0.1206 172050
0.1206 171050
0.1386 171050
0.1386 171050
0.1603 171050
0.1603 170050
0.1792 170050
0.1792 170050
0.1989 170050
0.1989 170050
0.2187 170050
0.2187 170050
0.2382 170050
0.2382 170050
0.2547 170050
0.2547 170050
0.2718 170050
0.2718 168050
0.2912 168050
0.2912 168050
0.3152 168050
0.3152 168050
0.3305 168050
0.3305 168050
0.3456 168050
0.3456 168050
0.3627 168050
0.3627 168050
0.3802 168050
0.3802 168050
0.4 168050
0.4 168050
0.4162 168050
0.4162 168050
0.431 168050
0.431 168050
0.4443 168050
0.4443 166050
0.4688 166050
0.4688 165050
0.5046 165050
0.5046 165050
0.5306 165050
0.5306 165050
0.5481 165050
0.5481 165050
0.571 165050
0.571 165050
0.5941 165050
0.5941 165050
0.6147 165050
0.6147 165050
0.6384 165050
0.6384 165050
0.6674 165050
0.6674 165050
0.6908 165050
0.6908 165050
0.7099 165050
0.7099 165050
0.7286 165050
0.7286 164050
0.7499 164050
0.7499 164050
0.7698 164050
0.7698 162050
0.7899 162050
0.7899 162050
0.8114 162050
0.8114 162050
0.8303 162050
0.8303 162050
0.8501 162050
0.8501 161050
0.8696 161050
0.8696 161050
0.8901 161050
0.8901 161050
0.9123 161050
0.9123 161050
0.9328 161050
0.9328 161050
0.965 161050
0.965 161050
0.9931 161050
0.9931 161050
1.0207 161050
1.0207 161050
1.0433 161050
1.0433 161050
1.063 161050
1.063 161050
1.0827 161050
1.0827 161050
1.1037 161050
1.1037 161050
1.1228 161050
1.1228 161050
1.1432 161050
1.1432 161050
1.1638 161050
1.1638 161050
1.1826 161050
1.1826 161050
1.2001 161050
1.2001 161050
1.2173 161050
1.2173 161050
1.2374 161050
1.2374 161050
1.2555 161050
1.2555 161050
1.2822 161050
1.2822 161050
1.3102 161050
1.3102 161050
1.3374 161050
1.3374 161050
1.3641 161050
1.3641 161050
1.3922 161050
1.3922 161050
1.4195 161050
1.4195 161050
1.4478 161050
1.4478 161050
1.4779 161050
1.4779 161050
1.5044 161050
1.5044 161050
1.5248 161050
1.5248 161050
1.546 161050
1.546 161050
1.5646 161050
1.5646 161050
1.5858 161050
1.5858 161050
1.6076 161050
1.6076 161050
1.6281 161050
1.6281 160050
1.647 160050
1.647 159050
1.6729 159050
1.6729 159050
1.7028 159050
1.7028 159050
1.7316 159050
1.7316 159050
1.76 159050
1.76 159050
1.7856 159050
1.7856 159050
1.8089 159050
1.8089 159050
1.8385 159050
1.8385 159050
1.87 159050
1.87 159050
1.8994 159050
1.8994 159050
1.9284 159050
1.9284 159050
1.9567 159050
1.9567 159050
1.9857 159050
1.9857 159050
2.0162 159050
2.0162 159050
2.0465 159050
2.0465 159050
2.0751 159050
2.0751 159050
2.1032 159050
2.1032 159050
2.1317 159050
2.1317 159050
2.1597 159050
2.1597 159050
2.1881 159050
2.1881 157050
2.2164 157050
2.2164 157050
2.2457 157050
2.2457 157050
2.2729 157050
2.2729 157050
2.3014 157050
2.3014 157050
2.3319 157050
2.3319 157050
2.3572 157050
2.3572 157050
2.3886 157050
2.3886 157050
2.4186 157050
2.4186 157050
2.4481 157050
2.4481 157050
2.4781 157050
2.4781 157050
2.5115 157050
2.5115 157050
2.5428 157050
2.5428 157050
2.5736 157050
2.5736 157050
2.6039 157050
2.6039 157050
2.6323 157050
2.6323 157050
2.6635 157050
2.6635 157050
2.6954 157050
2.6954 157050
2.7207 157050
2.7207 157050
2.7458 157050
2.7458 157050
2.7735 157050
2.7735 157050
2.7988 157050
2.7988 157050
2.8241 157050
2.8241 157050
2.8508 157050
2.8508 157050
2.8753 157050
2.8753 157050
2.9079 157050
2.9079 157050
2.9394 157050
2.9394 157050
2.9705 157050
2.9705 157050
3.0034 157050
3.0034 157050
3.0355 157050
3.0355 157050
3.0684 157050
3.0684 157050
3.1018 157050
3.1018 157050
3.1362 157050
3.1362 157050
3.1703 157050
3.1703 157050
3.2042 157050
3.2042 157050
3.236 157050
3.236 157050
3.2723 157050
3.2723 157050
3.3072 157050
3.3072 157050
3.3402 157050
3.3402 157050
3.3634 157050
3.3634 157050
3.389 157050
3.389 156050
3.4218 156050
3.4218 156050
3.4532 156050
3.4532 156050
3.4873 156050
3.4873 156050
3.52 156050
3.52 156050
3.5559 156050
3.5559 156050
3.5862 156050
3.5862 156050
3.6178 156050
3.6178 156050
3.6492 156050
3.6492 156050
3.682 156050
3.682 156050
3.7174 156050
3.7174 156050
3.7498 156050
3.7498 156050
3.7813 156050
3.7813 156050
3.8138 156050
3.8138 156050
3.8485 156050
3.8485 156050
3.8839 156050
3.8839 156050
3.9195 156050
3.9195 156050
3.9512 156050
3.9512 156050
3.9859 156050
3.9859 156050
4.0197 156050
4.0197 156050
4.0542 156050
4.0542 156050
4.0868 156050
4.0868 156050
4.1206 156050
4.1206 156050
4.1552 156050
4.1552 156050
4.1867 156050
4.1867 156050
4.2238 156050
4.2238 156050
4.2586 156050
4.2586 156050
4.2878 156050
4.2878 156050
4.3231 156050
4.3231 156050
4.3599 156050
4.3599 156050
4.3934 156050
4.3934 156050
4.4267 156050
4.4267 156050
4.4643 156050
4.4643 156050
4.5005 156050
4.5005 156050
4.537 156050
4.537 156050
4.57 156050
4.57 156050
4.6025 156050
4.6025 156050
4.6345 156050
4.6345 156050
4.6679 156050
4.6679 156050
4.7015 156050
4.7015 156050
4.7353 156050
4.7353 156050
4.7721 156050
4.7721 156050
4.8072 156050
4.8072 156050
4.8409 156050
4.8409 156050
4.8754 156050
4.8754 156050
4.9089 156050
4.9089 156050
4.9452 156050
4.9452 156050
4.9785 156050
4.9785 156050
5.0111 156050
5.0111 156050
5.048 156050
5.048 156050
5.0864 156050
5.0864 156050
5.1224 156050
5.1224 156050
5.1612 156050
5.1612 156050
5.1986 156050
5.1986 156050
5.2397 156050
5.2397 156050
5.277 156050
5.277 156050
5.3131 156050
5.3131 156050
5.3488 156050
5.3488 156050
5.3854 156050
5.3854 156050
5.4211 156050
5.4211 156050
5.4571 156050
5.4571 156050
5.4913 156050
5.4913 156050
5.5278 156050
5.5278 156050
5.5629 156050
5.5629 156050
5.595 156050
5.595 156050
5.6294 156050
5.6294 156050
5.66 156050
5.66 156050
5.6975 156050
5.6975 156050
5.7356 156050
5.7356 156050
5.7706 156050
5.7706 156050
5.8069 156050
5.8069 156050
5.8442 156050
5.8442 156050
5.8803 156050
5.8803 156050
5.9136 156050
5.9136 155050
5.951 155050
5.951 155050
5.9851 155050
5.9851 155050
6.0206 155050
6.0206 155050
6.0558 155050
6.0558 155050
6.0904 155050
6.0904 155050
6.1272 155050
6.1272 155050
6.1647 155050
6.1647 155050
6.2053 155050
6.2053 155050
6.2405 155050
6.2405 155050
6.2756 155050
6.2756 155050
6.3104 155050
6.3104 155050
6.3459 155050
6.3459 155050
6.3863 155050
6.3863 155050
6.4229 155050
6.4229 155050
6.4599 155050
6.4599 155050
6.4985 155050
6.4985 155050
6.5358 155050
6.5358 155050
6.5712 155050
6.5712 155050
6.61 155050
6.61 155050
6.6488 155050
6.6488 155050
6.6838 155050
6.6838 155050
6.7221 155050
6.7221 155050
6.7609 155050
6.7609 155050
6.8532 155050
6.8532 155050
6.8936 155050
6.8936 155050
6.9313 155050
6.9313 155050
6.9686 155050
6.9686 155050
7.0012 155050
7.0012 155050
7.0399 155050
7.0399 155050
7.0766 155050
7.0766 155050
7.1155 155050
7.1155 155050
7.1533 155050
7.1533 155050
7.1927 155050
7.1927 155050
7.231 155050
7.231 155050
7.2693 155050
7.2693 155050
7.3087 155050
7.3087 155050
7.3459 155050
7.3459 155050
7.3853 155050
7.3853 155050
7.4246 155050
7.4246 155050
7.4632 155050
7.4632 155050
7.5052 155050
7.5052 155050
7.5427 155050
7.5427 155050
7.5813 155050
7.5813 155050
7.6216 155050
7.6216 155050
7.6604 155050
7.6604 155050
7.7158 155050
7.7158 155050
7.7536 155050
7.7536 155050
7.7959 155050
7.7959 155050
7.8346 155050
7.8346 155050
7.8745 155050
7.8745 155050
7.916 155050
7.916 155050
7.9575 155050
7.9575 155050
8.0013 155050
8.0013 155050
8.041 155050
8.041 155050
8.0849 155050
8.0849 155050
8.1236 155050
8.1236 155050
8.1644 155050
8.1644 155050
8.2948 155050
8.2948 155050
8.436 155050
8.436 155050
8.4764 155050
8.4764 155050
8.5191 155050
8.5191 155050
8.5582 155050
8.5582 155050
8.6808 155050
8.6808 155050
8.7252 155050
8.7252 155050
8.7681 155050
8.7681 155050
8.809 155050
8.809 155050
8.9371 155050
8.9371 155050
8.9769 155050
8.9769 155050
9.0174 155050
9.0174 155050
9.0529 155050
9.0529 155050
9.0941 155050
9.0941 155050
9.1343 155050
9.1343 155050
9.1739 155050
9.1739 155050
9.3009 155050
9.3009 155050
9.389 155050
9.389 155050
9.5195 155050
9.5195 155050
9.5643 155050
9.5643 155050
9.6063 155050
9.6063 155050
9.7772 155050
9.7772 155050
9.8191 155050
9.8191 155050
9.8607 155050
9.8607 155050
9.9005 155050
9.9005 155050
9.9417 155050
9.9417 155050
9.9813 155050
9.9813 155050
10.0233 155050
10.0233 155050
10.0675 155050
10.0675 155050
10.1052 155050
10.1052 155050
10.2511 155050
10.2511 155050
10.2896 155050
10.2896 155050
10.4299 155050
10.4299 155050
10.4703 155050
10.4703 155050
10.5104 155050
10.5104 155050
10.5578 155050
10.5578 155050
10.5938 155050
10.5938 155050
10.6342 155050
10.6342 155050
10.7596 155050
10.7596 155050
10.8041 155050
10.8041 155050
10.9508 155050
10.9508 155050
11.0937 155050
11.0937 155050
11.137 155050
11.137 155050
11.2864 155050
11.2864 155050
11.3301 155050
11.3301 155050
11.4262 155050
11.4262 155050
11.4747 155050
11.4747 155050
11.5133 155050
11.5133 155050
11.5542 155050
11.5542 155050
11.5975 155050
11.5975 155050
11.7341 155050
11.7341 155050
11.7762 155050
11.7762 155050
11.9038 155050
11.9038 155050
11.9957 155050
11.9957 155050
12.0367 155050
12.0367 155050
12.1856 155050
12.1856 155050
12.2285 155050
12.2285 155050
12.3768 155050
12.3768 155050
12.5287 155050
12.5287 155050
12.5735 155050
12.5735 155050
12.6167 155050
12.6167 155050
12.7901 155050
12.7901 155050
12.9793 155050
12.9793 155050
13.026 155050
13.026 155050
13.1917 155050
13.1917 155050
13.3309 155050
13.3309 155050
13.4773 155050
13.4773 155050
13.5188 155050
13.5188 155050
13.7448 155050
13.7448 155050
13.881 155050
13.881 155050
14.0096 155050
14.0096 155050
14.1171 155050
14.1171 155050
14.2886 155050
14.2886 155050
14.4497 155050
14.4497 155050
14.6273 155050
14.6273 155050
14.7775 155050
14.7775 155050
14.8213 155050
14.8213 155050
15.0249 155050
15.0249 155050
15.1752 155050
15.1752 155050
15.3435 155050
15.3435 155050
15.5034 155050
15.5034 155050
15.6668 155050
15.6668 155050
15.7114 155050
15.7114 155050
15.8827 155050
15.8827 155050
16.0426 155050
16.0426 155050
16.3259 155050
16.3259 155050
16.5749 155050
16.5749 155050
16.7639 155050
16.7639 155050
16.9636 155050
16.9636 155050
17.0098 155050
17.0098 155050
17.2246 155050
17.2246 155050
17.4586 155050
17.4586 155050
17.6921 155050
17.6921 155050
17.8108 155050
17.8108 155050
17.95 155050
17.95 155050
18.1009 155050
18.1009 155050
18.2356 155050
18.2356 155050
18.4259 155050
18.4259 155050
18.6683 155050
18.6683 155050
18.7734 155050
18.7734 155050
18.9104 155050
18.9104 155050
19.0839 155050
19.0839 155050
19.2938 155050
19.2938 155050
19.5681 155050
19.5681 155050
19.7893 155050
19.7893 155050
19.9459 155050
19.9459 155050
20.2077 155050
20.2077 155050
20.2521 155050
20.2521 155050
20.2927 155050
20.2927 155050
20.5113 155050
20.5113 155050
20.6291 155050
20.6291 155050
20.8497 155050
20.8497 155050
21.0904 155050
21.0904 155050
21.3305 155050
21.3305 155050
21.4783 155050
21.4783 155050
21.783 155050
21.783 155050
21.983 155050
21.983 155050
22.1939 155050
22.1939 155050
22.4348 155050
22.4348 155050
22.8392 155050
22.8392 155050
22.8706 155050
22.8706 155050
22.9007 155050
22.9007 155050
23.146 155050
23.146 155050
23.3113 155050
23.3113 155050
23.6095 155050
23.6095 155050
23.8104 155050
23.8104 155050
24.0516 155050
24.0516 155050
24.2916 155050
24.2916 155050
24.4447 155050
24.4447 155050
24.6626 155050
24.6626 155050
24.8328 155050
24.8328 155050
25.0247 155050
25.0247 155050
25.3185 155050
25.3185 155050
25.523 155050
25.523 155050
25.7189 155050
25.7189 155050
25.957 155050
25.957 155050
26.1792 155050
26.1792 155050
26.7825 155050
26.7825 155050
27.1076 155050
27.1076 155050
27.4678 155050
27.4678 155050
27.7883 155050
27.7883 155050
27.9632 155050
27.9632 155050
28.1879 155050
28.1879 155050
28.7809 155050
28.7809 155050
31.621 155050
31.6436 155050
31.6436 155050


==> dat/brock400_1.clq_VAC_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 400
-2 0 200
-1 0.2074 400
-1 0.2074 382
-2 0.2112 200
-2 0.2112 260
-2 0.5256 260
-2 0.5256 273
-2 0.7568 273
-2 0.7568 284
-2 0.9664 284
-2 0.9664 290
-2 1.7717 290
-2 1.7717 296
-2 2.6613 296
-2 2.6613 300
-2 2.8079 300
-2 2.8079 301
-2 3.3986 301
-2 3.3986 303
-2 4.2477 303
-2 4.2477 305
-1 7.7891 382
-1 7.7891 381
-2 7.9001 305
-2 7.9001 308
-2 10.1440 308
-2 10.1440 309
-2 10.5756 309
-2 10.5756 310
-2 12.2466 310
-2 12.2466 311
-2 13.4491 311
-2 13.4491 312
-2 13.9706 312
-2 13.9706 313
-2 16.3328 313
-2 16.3328 314
-2 21.7558 314
-2 21.7558 316
-2 25.0771 316
-2 25.0771 317
-2 27.2098 317
-2 27.2098 318
-2 29.3597 318
-2 29.3597 319
-2 32.0910 319
-2 32.0910 320
-2 33.6908 320
-2 33.6908 321
-2 43.4050 321
-2 43.4050 322
-2 48.6263 322
-2 48.6263 323
-2 58.5001 323
-2 58.5001 324
-2 60.8541 324
-2 60.8541 325
-2 69.3721 325
-2 69.3721 326
-2 77.4176 326
-2 77.4176 327
-2 91.4694 327
-2 91.4694 328
-2 104.2904 328
-2 104.2904 329
-1 128.4354 381
-1 128.4354 380
-2 138.0223 329
-2 138.0223 330
-2 161.0430 330
-2 161.0430 331
-2 221.6515 331
-2 221.6515 332
-2 349.3121 332
-2 349.3121 333
-2 497.4739 333
-2 497.4739 334
-2 691.0533 334
-2 691.0533 335
-1 922.3207 380
-1 922.3207 379
-2 974.0339 335
-2 974.0339 336
-2 1417.8765 336
-2 1417.8765 337
-2 1800 337
-1 1800 379


==> dat/brock400_1.clq_VAC_toulbar_mpi_n16.dat <==
-1 0.315 400
-1 0.315 386
-1 0.324 386
-1 0.324 384
-1 0.325 384
-1 0.325 382
-1 0.343 382
-1 0.343 380
-1 0.378 380
-1 0.378 378
-1 0.803 378
-2 0.803 200
-1 0.803 378
-2 0.803 209
-1 1.208 378
-2 1.208 209
-1 1.208 378
-2 1.208 228
-1 2.041 378
-2 2.041 228
-1 2.041 378
-2 2.041 237
-1 2.105 378
-2 2.105 237
-1 2.105 378
-2 2.105 241
-1 2.733 378
-2 2.733 241
-1 2.733 378
-2 2.733 253
-1 3.114 378
-2 3.114 253
-1 3.114 378
-2 3.114 256
-1 3.407 378
-2 3.407 256
-1 3.407 378
-2 3.407 258
-1 3.551 378
-2 3.551 258
-1 3.551 378
-2 3.551 259
-1 4.255 378
-2 4.255 259
-1 4.255 378
-2 4.255 261
-1 4.748 378
-2 4.748 261
-1 4.748 378
-2 4.748 266
-1 5.216 378
-2 5.216 266
-1 5.216 378
-2 5.216 268
-1 5.405 378
-1 5.405 377
-1 5.605 377
-2 5.605 268
-1 5.605 377
-2 5.605 270
-1 6.203 377
-2 6.203 270
-1 6.203 377
-2 6.203 271
-1 7.124 377
-2 7.124 271
-1 7.124 377
-2 7.124 273
-1 9.205 377
-2 9.205 273
-1 9.205 377
-2 9.205 275
-1 11.639 377
-2 11.639 275
-1 11.639 377
-2 11.639 277
-1 13.729 377
-2 13.729 277
-1 13.729 377
-2 13.729 278
-1 18.350 377
-2 18.350 278
-1 18.350 377
-2 18.350 280
-1 24.641 377
-2 24.641 280
-1 24.641 377
-2 24.641 282
-1 25.013 377
-1 25.013 376
-1 28.873 376
-2 28.873 282
-1 28.873 376
-2 28.873 283
-1 39.175 376
-2 39.175 283
-1 39.175 376
-2 39.175 285
-1 50.383 376
-2 50.383 285
-1 50.383 376
-2 50.383 287
-1 64.187 376
-2 64.187 287
-1 64.187 376
-2 64.187 289
-1 71.647 376
-2 71.647 289
-1 71.647 376
-2 71.647 290
-1 88.808 376
-2 88.808 290
-1 88.808 376
-2 88.808 292
-1 107.757 376
-2 107.757 292
-1 107.757 376
-2 107.757 294
-1 127.860 376
-2 127.860 294
-1 127.860 376
-2 127.860 296
-1 136.182 376
-2 136.182 296
-1 136.182 376
-2 136.182 297
-1 156.793 376
-2 156.793 297
-1 156.793 376
-2 156.793 299
-1 180.781 376
-2 180.781 299
-1 180.781 376
-2 180.781 301
-1 212.196 376
-2 212.196 301
-1 212.196 376
-2 212.196 303
-1 231.029 376
-2 231.029 303
-1 231.029 376
-2 231.029 304
-1 276.012 376
-2 276.012 304
-1 276.012 376
-2 276.012 306
-1 329.314 376
-2 329.314 306
-1 329.314 376
-2 329.314 308
-1 394.880 376
-2 394.880 308
-1 394.880 376
-2 394.880 310
-1 427.497 376
-2 427.497 310
-1 427.497 376
-2 427.497 311
-1 503.595 376
-2 503.595 311
-1 503.595 376
-2 503.595 313
-1 621.813 376
-2 621.813 313
-1 621.813 376
-2 621.813 315
-1 752.991 376
-2 752.991 315
-1 752.991 376
-2 752.991 317
-1 826.532 376
-2 826.532 317
-1 826.532 376
-2 826.532 318
-1 983.541 376
-2 983.541 318
-1 983.541 376
-2 983.541 320
-1 1137.582 376
-2 1137.582 320
-1 1137.582 376
-2 1137.582 322
-1 1305.188 376
-2 1305.188 322
-1 1305.188 376
-2 1305.188 324
-1 1404.962 376
-2 1404.962 324
-1 1404.962 376
-2 1404.962 325
-1 1625.826 376
-2 1625.826 325
-1 1625.826 376
-2 1625.826 327
-1 1800 376
-2 1800 327


==> dat/ehi-85-toulbar-a3.dat <==
25.972	30.7227
9.06	21.707
11.028	13.4072
141.684	14.592
43.68	16.4473
17.07	16.9542
26.64	19.2258
13.751	23.5071
25.183	20.374
11.33	15.8877
7.655	9.5387
37.106	24.0039
11.599	24.6917
21.223	15.8069
17.94	14.4405
11.59	10.8721
132.195	17.6428
41.164	22.7022
345.926	18.7199
21.752	13.2071
18.354	14.7942
3.693	13.8311
31.261	12.965
25.353	21.4036
22.195	21.0427
16.066	21.2354
19.796	31.5973
4.815	15.8281
37.573	20.1774
10.152	12.3415
12.256	19.8856
19.771	19.7499
22.453	18.3203
172.041	18.809
16.683	17.5917
31.638	32.2993
3.959	11.275
7.195	14.789
71.756	12.5099
16.764	17.7751
61.137	18.7588
16.715	11.061
70.397	22.9187
22.929	22.2687
1003.856	13.9965
20.971	21.5546
242.221	21.2061
46.647	14.197
18.219	21.2104
49.241	20.8484
48.066	20.9307
78.645	26.477
27.554	19.2245
45.104	10.6378
12.652	26.1748
8.506	21.9267
12.641	11.712
63.106	24.0915
84.676	29.412
22.602	18.74
19.563	19.651
5.797	13.7497
6.148	26.0668
81.329	17.9594
12.596	19.502
41.543	21.8513
33.449	21.5425
18.061	13.1199
14.858	22.234
18.657	21.2308
20.475	13.466
19.4	15.7376
11.432	14.2192
12.451	17.914
12.722	18.0507
31.868	22.4703
3.623	11.2486
710.448	20.1072
18.248	16.1204
33.988	17.0581
4.675	12.9857
23.739	19.8796
33.781	27.0679
14.06	19.1008
112.761	19.7056
29.85	14.8479
9.208	12.0989
12.977	16.6762
23.236	13.0995
17.144	18.2278
50.05	22.6755
28.79	16.4054
91.355	27.335
31.604	15.5126
75.095	14.1767
19.5	20.9181
59.401	24.7985
15.664	11.9635
57.723	17.185
13.575	12.1747


==> dat/ehi-90-toulbar-a3.dat <==
18.308	28.9841
119.808	21.1117
96.569	12.6705
53.567	15.6029
28.146	15.3
13.337	17.4294
41.612	26.1582
84.991	20.5425
63.884	22.1048
42.891	20.5936
101.571	8.9827
20.5	25.1517
44.043	26.7646
52.664	14.2711
23.66	17.0748
14.469	12.8815
19.1	19.0156
52.657	26.702
61.013	28.5218
27.773	13.7639
13.691	14.3922
109.646	15.5869
11.59	15.5872
30.243	21.7759
14.727	23.383
99.799	21.593
82.319	38.6103
45.116	17.8374
30.265	18.8333
11.401	14.8133
37.221	17.8845
79.756	19.9347
70.581	20.6192
24.468	18.633
64.691	18.1546
30.009	27.8036
13.975	14.5082
32.075	13.5903
18.458	14.0941
13.429	16.1746
36.052	25.3942
5.662	14.6749
13.776	25.4957
13.502	22.154
206.493	24.5523
22.158	19.116
28.962	21.7715
15.128	22.0894
74.255	18.2483
69.545	20.5969
38.181	30.0987
52.126	19.2652
35.33	23.9906
6.474	11.9618
116.619	26.208
10.669	22.6819
11.519	12.1158
19.108	29.0445
89.533	30.8017
314.697	19.3626
10.853	13.3627
6.678	22.518
64.306	32.1996
24.943	16.9386
105.119	29.7807
135.275	17.5798
205.878	24.1277
17.837	16.1764
32.474	26.1985
384.026	20.2708
34.003	14.5515
19.112	16.2255
23.8	18.0643
296.502	18.8983
15.586	15.7802
24.117	25.8485
40.561	15.0339
7.756	22.8193
17.719	13.9763
41.733	21.5062
4.763	14.0216
61.891	22.2999
23.14	20.2889
36.223	19.1729
28.696	31.9098
363.151	16.2261
1477.931	13.839
32.187	17.8452
30.525	20.6834
23.356	19.5847
154.289	19.4087
135.503	19.0878
289.331	27.233
6.57	10.8439
10.131	18.8132
18.381	19.2433
201.082	14.4675
30.846	17.3289
32.978	22.7786
13.016	10.4261


==> dat/p_hat300-3.clq_VAC_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 300
-2 0 150
-1 0.1263 300
-1 0.1263 281
-2 0.1311 150
-2 0.1311 191
-2 0.2254 191
-2 0.2254 200
-2 0.3365 200
-2 0.3365 204
-2 0.4325 204
-2 0.4325 207
-2 0.4978 207
-2 0.4978 208
-2 0.5912 208
-2 0.5912 211
-1 0.6904 281
-1 0.6904 280
-2 1.0375 211
-2 1.0375 214
-2 1.3437 214
-2 1.3437 215
-2 1.6422 215
-2 1.6422 217
-1 1.6551 280
-1 1.6551 279
-2 1.9472 217
-2 1.9472 220
-2 2.5090 220
-2 2.5090 222
-2 2.8825 222
-2 2.8825 223
-2 3.2775 223
-2 3.2775 224
-2 4.1065 224
-2 4.1065 225
-2 5.5459 225
-2 5.5459 227
-2 7.0740 227
-2 7.0740 228
-2 9.3467 228
-2 9.3467 230
-2 17.7147 230
-2 17.7147 232
-1 21.9083 279
-1 21.9083 278
-1 22.7743 278
-1 22.7743 277
-1 23.3479 277
-1 23.3479 276
-1 25.3514 276
-1 25.3514 275
-1 25.7934 275
-1 25.7934 274
-2 30.3479 232
-2 30.3479 233
-2 47.5086 233
-2 47.5086 234
-2 72.7010 234
-2 72.7010 235
-2 129.4544 235
-2 129.4544 237
-1 154.9382 274
-1 154.9382 273
-1 155.8357 273
-1 155.8357 272
-1 155.9729 272
-1 155.9729 271
-1 156.5763 271
-1 156.5763 270
-2 270.2400 237
-2 270.2400 240
-2 832.4463 240
-2 832.4463 242
-2 1800 242
-1 1800 270


==> dat/p_hat300-3.clq_VAC_toulbar_mpi_n16.dat <==
-1 0.171 300
-1 0.171 284
-1 0.175 284
-1 0.175 282
-1 0.178 282
-1 0.178 279
-1 0.184 279
-1 0.184 278
-1 0.187 278
-1 0.187 277
-1 0.190 277
-1 0.190 275
-1 0.194 275
-1 0.194 274
-1 0.204 274
-1 0.204 273
-1 0.204 273
-1 0.204 271
-1 0.208 271
-1 0.208 270
-1 0.208 270
-1 0.208 269
-1 0.241 269
-2 0.241 150
-1 0.241 269
-2 0.241 154
-1 0.252 269
-1 0.252 267
-1 0.294 267
-1 0.294 266
-1 0.398 266
-2 0.398 154
-1 0.398 266
-2 0.398 182
-1 0.547 266
-2 0.547 182
-1 0.547 266
-2 0.547 197
-1 0.634 266
-2 0.634 197
-1 0.634 266
-2 0.634 203
-1 0.794 266
-2 0.794 203
-1 0.794 266
-2 0.794 207
-1 1.205 266
-2 1.205 207
-1 1.205 266
-2 1.205 210
-1 1.423 266
-2 1.423 210
-1 1.423 266
-2 1.423 211
-1 1.464 266
-2 1.464 211
-1 1.464 266
-2 1.464 212
-1 1.529 266
-2 1.529 212
-1 1.529 266
-2 1.529 214
-1 1.669 266
-2 1.669 214
-1 1.669 266
-2 1.669 215
-1 2.107 266
-2 2.107 215
-1 2.107 266
-2 2.107 217
-1 2.523 266
-2 2.523 217
-1 2.523 266
-2 2.523 218
-1 2.974 266
-2 2.974 218
-1 2.974 266
-2 2.974 219
-1 3.733 266
-2 3.733 219
-1 3.733 266
-2 3.733 220
-1 4.127 266
-2 4.127 220
-1 4.127 266
-2 4.127 221
-1 5.153 266
-2 5.153 221
-1 5.153 266
-2 5.153 222
-1 7.067 266
-2 7.067 222
-1 7.067 266
-2 7.067 224
-1 8.359 266
-2 8.359 224
-1 8.359 266
-2 8.359 225
-1 9.888 266
-2 9.888 225
-1 9.888 266
-2 9.888 226
-1 11.873 266
-2 11.873 226
-1 11.873 266
-2 11.873 227
-1 13.810 266
-2 13.810 227
-1 13.810 266
-2 13.810 228
-1 15.991 266
-2 15.991 228
-1 15.991 266
-2 15.991 229
-1 21.392 266
-2 21.392 229
-1 21.392 266
-2 21.392 231
-1 21.411 266
-2 21.411 231
-1 21.411 265
-2 21.411 231
-1 21.411 265
-1 21.411 265
-1 24.563 265
-2 24.563 231
-1 24.563 265
-2 24.563 232
-1 28.202 265
-2 28.202 232
-1 28.202 265
-2 28.202 233
-1 32.163 265
-2 32.163 233
-1 32.163 265
-2 32.163 234
-1 41.711 265
-2 41.711 234
-1 41.711 265
-2 41.711 236
-1 47.148 265
-2 47.148 236
-1 47.148 265
-2 47.148 237
-1 52.994 265
-2 52.994 237
-1 52.994 265
-2 52.994 238
-1 59.352 265
-2 59.352 238
-1 59.352 265
-2 59.352 239
-1 66.624 265
-2 66.624 239
-1 66.624 265
-2 66.624 240
-1 74.359 265
-2 74.359 240
-1 74.359 265
-2 74.359 241
-1 92.375 265
-2 92.375 241
-1 92.375 265
-2 92.375 243
-1 101.750 265
-2 101.750 243
-1 101.750 265
-2 101.750 244
-1 112.107 265
-2 112.107 244
-1 112.107 265
-2 112.107 245
-1 122.421 265
-2 122.421 245
-1 122.421 265
-2 122.421 246
-1 122.430 265
-2 122.430 246
-1 122.430 264
-2 122.430 246
-1 122.431 264
-1 122.431 264
-1 131.183 264
-2 131.183 246
-1 131.183 264
-2 131.183 247
-1 149.404 264
-2 149.404 247
-1 149.404 264
-2 149.404 249
-1 158.279 264
-2 158.279 249
-1 158.279 264
-2 158.279 250
-1 167.090 264
-2 167.090 250
-1 167.090 264
-2 167.090 251
-1 175.601 264
-2 175.601 251
-1 175.601 264
-2 175.601 252
-1 183.725 264
-2 183.725 252
-1 183.725 264
-2 183.725 253
-1 191.440 264
-2 191.440 253
-1 191.440 264
-2 191.440 254
-1 198.749 264
-2 198.749 254
-1 198.749 264
-2 198.749 255
-1 212.253 264
-2 212.253 255
-1 212.253 264
-2 212.253 257
-1 218.551 264
-2 218.551 257
-1 218.551 264
-2 218.551 258
-1 224.758 264
-2 224.758 258
-1 224.758 264
-2 224.758 259
-1 231.030 264
-2 231.030 259
-1 231.030 264
-2 231.030 260
-1 237.238 264
-2 237.238 260
-1 237.238 264
-2 237.238 261
-1 243.425 264
-2 243.425 261
-1 243.425 264
-2 243.425 262
-1 249.403 264
-2 249.403 262
-1 249.403 264
-2 249.403 263
-1 253.870 264
-2 253.870 263
-1 253.870 264
-2 253.870 264


==> dat/pedigree40_VAC_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 115751
-2 0 3699
-1 0.0262 115751
-1 0.0262 31258
-1 0.2310 31258
-1 0.2310 13783
-2 0.2519 3699
-2 0.2519 5204
-1 0.4012 13783
-1 0.4012 11583
-2 0.4159 5204
-2 0.4159 5428
-1 0.4878 11583
-1 0.4878 9638
-2 0.5895 5428
-2 0.5895 5583
-2 0.7631 5583
-2 0.7631 5705
-2 0.9198 5705
-2 0.9198 5810
-2 1.0750 5810
-2 1.0750 5922
-2 1.2334 5922
-2 1.2334 5953
-2 1.3870 5953
-2 1.3870 6038
-2 1.5566 6038
-2 1.5566 6113
-2 1.7369 6113
-2 1.7369 6179
-2 1.9421 6179
-2 1.9421 6229
-2 2.1412 6229
-2 2.1412 6328
-2 2.3532 6328
-2 2.3532 6341
-2 2.5585 6341
-2 2.5585 6368
-2 2.7739 6368
-2 2.7739 6383
-2 3.0383 6383
-2 3.0383 6394
-2 3.2849 6394
-2 3.2849 6482
-2 3.6832 6482
-2 3.6832 6507
-2 4.0420 6507
-2 4.0420 6520
-2 4.4166 6520
-2 4.4166 6541
-2 4.6985 6541
-2 4.6985 6548
-2 5.4231 6548
-2 5.4231 6561
-2 5.9289 6561
-2 5.9289 6574
-2 6.4016 6574
-2 6.4016 6579
-2 6.9939 6579
-2 6.9939 6587
-2 7.6841 6587
-2 7.6841 6599
-2 8.1480 6599
-2 8.1480 6619
-2 8.7084 6619
-2 8.7084 6630
-2 9.3568 6630
-2 9.3568 6633
-2 10.1880 6633
-2 10.1880 6639
-2 10.8463 6639
-2 10.8463 6647
-1 11.4725 9638
-1 11.4725 8747
-2 11.9926 6647
-2 11.9926 6655
-2 13.1631 6655
-2 13.1631 6666
-2 14.0469 6666
-2 14.0469 6672
-2 15.1278 6672
-2 15.1278 6677
-2 16.1867 6677
-2 16.1867 6690
-2 17.5396 6690
-2 17.5396 6699
-2 20.3597 6699
-2 20.3597 6702
-2 21.9462 6702
-2 21.9462 6707
-2 23.4074 6707
-2 23.4074 6713
-2 24.7433 6713
-2 24.7433 6715
-2 26.2332 6715
-2 26.2332 6722
-2 27.7800 6722
-2 27.7800 6748
-2 31.6206 6748
-2 31.6206 6767
-2 32.9300 6767
-2 32.9300 6769
-2 35.0104 6769
-2 35.0104 6774
-2 36.6011 6774
-2 36.6011 6787
-2 39.5054 6787
-2 39.5054 6791
-2 43.4468 6791
-2 43.4468 6811
-2 46.2225 6811
-2 46.2225 6829
-2 48.7121 6829
-2 48.7121 6840
-2 51.2414 6840
-2 51.2414 6849
-2 53.8537 6849
-2 53.8537 6854
-2 56.8422 6854
-2 56.8422 6857
-2 60.6248 6857
-2 60.6248 6880
-2 64.1179 6880
-2 64.1179 6882
-2 67.9429 6882
-2 67.9429 6887
-2 73.5341 6887
-2 73.5341 6896
-2 77.9776 6896
-2 77.9776 6901
-2 81.7286 6901
-2 81.7286 6907
-2 86.5976 6907
-2 86.5976 6923
-2 91.6144 6923
-2 91.6144 6942
-2 98.6095 6942
-2 98.6095 6952
-2 104.0484 6952
-2 104.0484 6971
-2 112.2566 6971
-2 112.2566 6972
-2 120.9855 6972
-2 120.9855 6981
-2 126.5245 6981
-2 126.5245 6991
-2 131.6216 6991
-2 131.6216 6998
-2 139.2722 6998
-2 139.2722 7002
-2 145.9645 7002
-2 145.9645 7006
-2 161.8035 7006
-2 161.8035 7010
-2 168.9358 7010
-2 168.9358 7013
-2 180.0871 7013
-2 180.0871 7020
-2 188.9929 7020
-2 188.9929 7026
-2 198.6923 7026
-2 198.6923 7028
-2 207.9941 7028
-2 207.9941 7029
-2 216.3714 7029
-2 216.3714 7030
-2 224.8628 7030
-2 224.8628 7033
-2 234.5684 7033
-2 234.5684 7034
-2 244.5406 7034
-2 244.5406 7035
-2 256.1945 7035
-2 256.1945 7036
-2 269.1937 7036
-2 269.1937 7039
-2 290.7537 7039
-2 290.7537 7040
-2 300.4177 7040
-2 300.4177 7042
-2 312.7294 7042
-2 312.7294 7047
-2 325.4407 7047
-2 325.4407 7049
-2 336.4706 7049
-2 336.4706 7050
-2 348.1842 7050
-2 348.1842 7053
-2 359.7645 7053
-2 359.7645 7057
-2 372.8236 7057
-2 372.8236 7062
-2 383.7613 7062
-2 383.7613 7066
-2 397.3543 7066
-2 397.3543 7072
-2 411.6951 7072
-2 411.6951 7082
-1 437.9628 8747
-1 437.9628 8479
-2 442.3548 7082
-2 442.3548 7086
-2 473.4494 7086
-2 473.4494 7097
-2 489.6412 7097
-2 489.6412 7107
-2 503.3801 7107
-2 503.3801 7111
-2 537.5173 7111
-2 537.5173 7116
-2 553.7340 7116
-2 553.7340 7122
-1 562.3864 8479
-1 562.3864 8363
-2 573.1712 7122
-2 573.1712 7124
-2 607.8928 7124
-2 607.8928 7128
-1 614.5417 8363
-1 614.5417 8254
-2 627.0258 7128
-2 627.0258 7133
-1 667.7604 8254
-1 667.7604 8120
-2 672.2802 7133
-2 672.2802 7137
-2 718.5789 7137
-2 718.5789 7140
-2 737.1934 7140
-2 737.1934 7145
-1 767.9312 8120
-1 767.9312 7560
-2 800.6835 7145
-2 800.6835 7146
-2 840.2254 7146
-2 840.2254 7150
-2 858.9291 7150
-2 858.9291 7153
-2 879.6952 7153
-2 879.6952 7156
-1 884.2608 7560
-1 884.2608 7530
-2 902.3724 7156
-2 902.3724 7164
-2 923.3085 7164
-2 923.3085 7166
-2 942.7265 7166
-2 942.7265 7172
-2 963.0355 7172
-2 963.0355 7183
-2 992.2338 7183
-2 992.2338 7195
-2 1017.4608 7195
-2 1017.4608 7198
-2 1044.7866 7198
-2 1044.7866 7200
-2 1074.7542 7200
-2 1074.7542 7204
-1 1081.9840 7530
-1 1081.9840 7494
-2 1106.1430 7204
-2 1106.1430 7209
-2 1131.7382 7209
-2 1131.7382 7213
-2 1191.9405 7213
-2 1191.9405 7215
-2 1227.2036 7215
-2 1227.2036 7219
-2 1289.2744 7219
-2 1289.2744 7223
-2 1349.0840 7223
-2 1349.0840 7225
-2 1379.9272 7225
-2 1379.9272 7231
-2 1417.6785 7231
-2 1417.6785 7233
-1 1418.4461 7494
-1 1418.4461 7486
-2 1511.1518 7233
-2 1511.1518 7235
-2 1543.0682 7235
-2 1543.0682 7236
-1 1554.1800 7486
-1 1554.1800 7444
-2 1576.9426 7236
-2 1576.9426 7237
-1 1617.8454 7444
-1 1617.8454 7363
-2 1800 7237
-1 1800 7363


==> dat/pedigree40_VAC_toulbar_mpi_n16.dat <==
-1 0.060 109788
-1 0.060 10436
-1 0.063 10436
-1 0.063 10218
-1 0.068 10218
-1 0.068 10169
-1 0.068 10169
-1 0.068 10156
-1 0.069 10156
-1 0.069 10133
-1 0.069 10133
-1 0.069 9938
-1 0.086 9938
-1 0.086 9729
-1 0.106 9729
-1 0.106 9673
-1 0.106 9673
-1 0.106 9662
-1 0.115 9662
-1 0.115 9597
-1 0.120 9597
-1 0.120 9285
-1 0.165 9285
-2 0.165 3699
-1 0.165 9285
-2 0.165 3700
-1 0.166 9285
-1 0.166 9178
-1 0.167 9178
-1 0.167 8983
-1 0.177 8983
-1 0.177 8692
-1 0.304 8692
-1 0.304 8681
-1 0.865 8681
-1 0.865 8571
-1 0.867 8571
-1 0.867 8515
-1 0.869 8515
-1 0.869 8507
-1 1.129 8507
-1 1.129 8415
-1 1.130 8415
-1 1.130 8333
-1 1.133 8333
-1 1.133 8241
-1 1.216 8241
-2 1.216 3700
-1 1.216 8241
-2 1.216 3747
-1 1.231 8241
-1 1.231 8217
-1 1.411 8217
-1 1.411 8196
-1 1.613 8196
-1 1.613 8116
-1 1.743 8116
-1 1.743 8004
-1 1.895 8004
-1 1.895 7978
-1 1.895 7978
-1 1.895 7760
-1 1.896 7760
-1 1.896 7709
-1 2.155 7709
-2 2.155 3747
-1 2.155 7709
-2 2.155 3805
-1 2.801 7709
-2 2.801 3805
-1 2.801 7709
-2 2.801 3829
-1 3.258 7709
-1 3.258 7691
-1 3.274 7691
-1 3.274 7675
-1 3.383 7675
-1 3.383 7660
-1 3.395 7660
-1 3.395 7593
-1 4.237 7593
-2 4.237 3829
-1 4.237 7593
-2 4.237 3857
-1 6.047 7593
-1 6.047 7469
-1 6.048 7469
-1 6.048 7454
-1 6.443 7454
-2 6.443 3857
-1 6.443 7454
-2 6.443 3889
-1 12.503 7454
-2 12.503 3889
-1 12.503 7454
-2 12.503 3925
-1 20.142 7454
-2 20.142 3925
-1 20.142 7454
-2 20.142 3962
-1 30.388 7454
-2 30.388 3962
-1 30.388 7454
-2 30.388 4000
-1 45.796 7454
-2 45.796 4000
-1 45.796 7454
-2 45.796 4037
-1 66.112 7454
-2 66.112 4037
-1 66.112 7454
-2 66.112 4075
-1 93.233 7454
-2 93.233 4075
-1 93.233 7454
-2 93.233 4113
-1 126.337 7454
-2 126.337 4113
-1 126.337 7454
-2 126.337 4150
-1 174.481 7454
-2 174.481 4150
-1 174.481 7454
-2 174.481 4188
-1 237.241 7454
-2 237.241 4188
-1 237.241 7454
-2 237.241 4225
-1 313.942 7454
-2 313.942 4225
-1 313.942 7454
-2 313.942 4263
-1 403.879 7454
-2 403.879 4263
-1 403.879 7454
-2 403.879 4300
-1 511.858 7454
-2 511.858 4300
-1 511.858 7454
-2 511.858 4338
-1 639.284 7454
-2 639.284 4338
-1 639.284 7454
-2 639.284 4375
-1 809.105 7454
-2 809.105 4375
-1 809.105 7454
-2 809.105 4413
-1 1036.818 7454
-2 1036.818 4413
-1 1036.818 7454
-2 1036.818 4451
-1 1303.035 7454
-2 1303.035 4451
-1 1303.035 7454
-2 1303.035 4488
-1 1658.958 7454
-2 1658.958 4488
-1 1658.958 7454
-2 1658.958 4526
-1 1800 7454
-2 1800 4526


==> dat/pedigree41_VAC_ihs_merged_a1_t4.dat <==
-1 0 126863
-2 0 4934
-1 0.0921 126863
-1 0.0921 11502
-2 0.1178 4934
-2 0.1178 5749
-1 0.1966 11502
-1 0.1966 9618
-2 0.2197 5749
-2 0.2197 5894
-1 0.3038 9618
-1 0.3038 9618
-2 0.3361 5894
-2 0.3361 6049
-1 0.4358 9618
-1 0.4358 9618
-2 0.4675 6049
-2 0.4675 6094
-1 0.5381 9618
-1 0.5381 9618
-2 0.5752 6094
-2 0.5752 6158
-1 0.6439 9618
-1 0.6439 9618
-2 0.6793 6158
-2 0.6793 6190
-1 0.7239 9618
-1 0.7239 8909
-2 0.8039 6190
-2 0.8039 6236
-1 0.8654 8909
-1 0.8654 8686
-2 0.9804 6236
-2 0.9804 6237
-1 1.0337 8686
-1 1.0337 8485
-2 1.1044 6237
-2 1.1044 6238
-1 1.1354 8485
-1 1.1354 7490
-2 1.1888 6238
-2 1.1888 6238
-1 1.214 7490
-1 1.214 7490
-2 1.2671 6238
-2 1.2671 6269
-1 1.3161 7490
-1 1.3161 7490
-2 1.3813 6269
-2 1.3813 6280
-1 1.4345 7490
-1 1.4345 7490
-2 1.5551 6280
-2 1.5551 6282
-1 1.6191 7490
-1 1.6191 7490
-2 1.6792 6282
-2 1.6792 6293
-1 1.7568 7490
-1 1.7568 7490
-2 1.8383 6293
-2 1.8383 6307
-1 1.8925 7490
-1 1.8925 7490
-2 1.9563 6307
-2 1.9563 6332
-1 2.0345 7490
-1 2.0345 7490
-2 2.1302 6332
-2 2.1302 6341
-1 2.184 7490
-1 2.184 7490
-2 2.2887 6341
-2 2.2887 6346
-1 2.3169 7490
-1 2.3169 7490
-2 2.4438 6346
-2 2.4438 6352
-1 2.5012 7490
-1 2.5012 7490
-2 2.6372 6352
-2 2.6372 6359
-1 2.6824 7490
-1 2.6824 7490
-2 2.8625 6359
-2 2.8625 6365
-1 2.9097 7490
-1 2.9097 7490
-2 3.1055 6365
-2 3.1055 6365
-1 3.1482 7490
-1 3.1482 7490
-2 3.2438 6365
-2 3.2438 6365
-1 3.2661 7490
-1 3.2661 7490
-2 3.4201 6365
-2 3.4201 6365
-1 3.4712 7490
-1 3.4712 7490
-2 3.5548 6365
-2 3.5548 6365
-1 3.5957 7490
-1 3.5957 7490
-2 3.7172 6365
-2 3.7172 6368
-1 3.7531 7490
-1 3.7531 7490
-2 3.8918 6368
-2 3.8918 6374
-1 3.9257 7490
-1 3.9257 7490
-2 4.0274 6374
-2 4.0274 6376
-1 4.076 7490
-1 4.076 7490
-2 4.2323 6376
-2 4.2323 6378
-1 4.2765 7490
-1 4.2765 7490
-2 4.4233 6378
-2 4.4233 6391
-1 4.4917 7490
-1 4.4917 7490
-2 4.6675 6391
-2 4.6675 6398
-1 4.7371 7490
-1 4.7371 7490
-2 4.9598 6398
-2 4.9598 6403
-1 5.0158 7490
-1 5.0158 7490
-2 5.4676 6403
-2 5.4676 6405
-1 5.5219 7490
-1 5.5219 7490
-2 5.6948 6405
-2 5.6948 6411
-1 5.7567 7490
-1 5.7567 7490
-2 5.9096 6411
-2 5.9096 6425
-1 5.9564 7490
-1 5.9564 7490
-2 6.1216 6425
-2 6.1216 6426
-1 6.1743 7490
-1 6.1743 7490
-2 6.2963 6426
-2 6.2963 6426
-1 6.3524 7490
-1 6.3524 7490
-2 6.4642 6426
-2 6.4642 6430
-1 6.5026 7490
-1 6.5026 6868
-2 7.0223 6430
-2 7.0223 6431
-1 7.0866 6868
-1 7.0866 6868
-2 7.3365 6431
-2 7.3365 6439
-1 7.3912 6868
-1 7.3912 6868
-2 7.5913 6439
-2 7.5913 6439
-1 7.6415 6868
-1 7.6415 6868
-2 7.8018 6439
-2 7.8018 6446
-1 7.8502 6868
-1 7.8502 6868
-2 8.0838 6446
-2 8.0838 6448
-1 8.1292 6868
-1 8.1292 6868
-2 8.3639 6448
-2 8.3639 6448
-1 8.4178 6868
-1 8.4178 6868
-2 8.5627 6448
-2 8.5627 6448
-1 8.626 6868
-1 8.626 6868
-2 8.8512 6448
-2 8.8512 6448
-1 8.8881 6868
-1 8.8881 6868
-2 8.9836 6448
-2 8.9836 6450
-1 9.0349 6868
-1 9.0349 6868
-2 9.2296 6450
-2 9.2296 6450
-1 9.2725 6868
-1 9.2725 6868
-2 9.4831 6450
-2 9.4831 6452
-1 9.5338 6868
-1 9.5338 6868
-2 9.7995 6452
-2 9.7995 6454
-1 9.841 6868
-1 9.841 6868
-2 10.0059 6454
-2 10.0059 6455
-1 10.0446 6868
-1 10.0446 6868
-2 10.2281 6455
-2 10.2281 6455
-1 10.2783 6868
-1 10.2783 6868
-2 10.4506 6455
-2 10.4506 6456
-1 10.4962 6868
-1 10.4962 6868
-2 10.6745 6456
-2 10.6745 6457
-1 10.7201 6868
-1 10.7201 6868
-2 10.8466 6457
-2 10.8466 6459
-1 10.8943 6868
-1 10.8943 6868
-2 11.2314 6459
-2 11.2314 6462
-1 11.2808 6868
-1 11.2808 6868
-2 11.4567 6462
-2 11.4567 6463
-1 11.5078 6868
-1 11.5078 6868
-2 11.7845 6463
-2 11.7845 6463
-1 11.829 6868
-1 11.829 6868
-2 12.0493 6463
-2 12.0493 6463
-1 12.105 6868
-1 12.105 6868
-2 12.3302 6463
-2 12.3302 6464
-1 12.3768 6868
-1 12.3768 6868
-2 12.5957 6464
-2 12.5957 6466
-1 12.6264 6868
-1 12.6264 6868
-2 12.8267 6466
-2 12.8267 6466
-1 12.8717 6868
-1 12.8717 6868
-2 13.1067 6466
-2 13.1067 6472
-1 13.1585 6868
-1 13.1585 6868
-2 13.3517 6472
-2 13.3517 6473
-1 13.3959 6868
-1 13.3959 6868
-2 13.5135 6473
-2 13.5135 6473
-1 13.5664 6868
-1 13.5664 6868
-2 13.7044 6473
-2 13.7044 6473
-1 13.773 6868
-1 13.773 6868
-2 14.1157 6473
-2 14.1157 6473
-1 14.1607 6868
-1 14.1607 6868
-2 14.5557 6473
-2 14.5557 6478
-1 14.6001 6868
-1 14.6001 6868
-2 14.8871 6478
-2 14.8871 6479
-1 14.9273 6868
-1 14.9273 6868
-2 15.1064 6479
-2 15.1064 6479
-1 15.1498 6868
-1 15.1498 6868
-2 15.371 6479
-2 15.371 6479
-1 15.4218 6868
-1 15.4218 6868
-2 15.7804 6479
-2 15.7804 6480
-1 15.8241 6868
-1 15.8241 6868
-2 16.0866 6480
-2 16.0866 6481
-1 16.1364 6868
-1 16.1364 6868
-2 16.2914 6481
-2 16.2914 6481
-1 16.3402 6868
-1 16.3402 6868
-2 16.7337 6481
-2 16.7337 6482
-1 16.7737 6868
-1 16.7737 6868
-2 17.0912 6482
-2 17.0912 6484
-1 17.1503 6868
-1 17.1503 6868
-2 17.4327 6484
-2 17.4327 6486
-1 17.4836 6868
-1 17.4836 6868
-2 17.7794 6486
-2 17.7794 6490
-1 17.8277 6868
-1 17.8277 6868
-2 18.046 6490
-2 18.046 6492
-1 18.1083 6868
-1 18.1083 6868
-2 18.365 6492
-2 18.365 6493
-1 18.4358 6868
-1 18.4358 6868
-2 18.647 6493
-2 18.647 6494
-1 18.7093 6868
-1 18.7093 6868
-2 19.1001 6494
-2 19.1001 6497
-1 19.142 6868
-1 19.142 6868
-2 19.4592 6497
-2 19.4592 6500
-1 19.5138 6868
-1 19.5138 6868
-2 19.7767 6500
-2 19.7767 6500
-1 19.8297 6868
-1 19.8297 6868
-2 20.1743 6500
-2 20.1743 6502
-1 20.2277 6868
-1 20.2277 6868
-2 20.6578 6502
-2 20.6578 6504
-1 20.7007 6868
-1 20.7007 6868
-2 20.9409 6504
-2 20.9409 6504
-1 20.9828 6868
-1 20.9828 6868
-2 21.3169 6504
-2 21.3169 6504
-1 21.3802 6868
-1 21.3802 6868
-2 21.5915 6504
-2 21.5915 6504
-1 21.6243 6868
-1 21.6243 6868
-2 22.0439 6504
-2 22.0439 6506
-1 22.085 6868
-1 22.085 6868
-2 22.4614 6506
-2 22.4614 6507
-1 22.5126 6868
-1 22.5126 6868
-2 22.8938 6507
-2 22.8938 6514
-1 22.9539 6868
-1 22.9539 6868
-2 23.2485 6514
-2 23.2485 6515
-1 23.302 6868
-1 23.302 6868
-2 23.6931 6515
-2 23.6931 6515
-1 23.7535 6868
-1 23.7535 6868
-2 24.0764 6515
-2 24.0764 6515
-1 24.1334 6868
-1 24.1334 6868
-2 24.5251 6515
-2 24.5251 6517
-1 24.575 6868
-1 24.575 6868
-2 24.8857 6517
-2 24.8857 6518
-1 24.9377 6868
-1 24.9377 6868
-2 25.1997 6518
-2 25.1997 6522
-1 25.2432 6868
-1 25.2432 6868
-2 25.5338 6522
-2 25.5338 6523
-1 25.5746 6868
-1 25.5746 6868
-2 25.8135 6523
-2 25.8135 6525
-1 25.8484 6868
-1 25.8484 6868
-2 26.08 6525
-2 26.08 6528
-1 26.1319 6868
-1 26.1319 6868
-2 26.3794 6528
-2 26.3794 6529
-1 26.4287 6868
-1 26.4287 6868
-2 26.7253 6529
-2 26.7253 6530
-1 26.7813 6868
-1 26.7813 6868
-2 27.0088 6530
-2 27.0088 6530
-1 27.0498 6868
-1 27.0498 6868
-2 27.4925 6530
-2 27.4925 6530
-1 27.5359 6868
-1 27.5359 6868
-2 27.8579 6530
-2 27.8579 6532
-1 27.9094 6868
-1 27.9094 6868
-2 28.1598 6532
-2 28.1598 6532
-1 28.2134 6868
-1 28.2134 6868
-2 28.775 6532
-2 28.775 6535
-1 28.8159 6868
-1 28.8159 6868
-2 29.1334 6535
-2 29.1334 6536
-1 29.1853 6868
-1 29.1853 6868
-2 29.4234 6536
-2 29.4234 6536
-1 29.4706 6868
-1 29.4706 6868
-2 29.6959 6536
-2 29.6959 6538
-1 29.7496 6868
-1 29.7496 6868
-2 29.9893 6538
-2 29.9893 6538
-1 30.0483 6868
-1 30.0483 6868
-2 30.2868 6538
-2 30.2868 6538
-1 30.3404 6868
-1 30.3404 6868
-2 30.6678 6538
-2 30.6678 6540
-1 30.7271 6868
-1 30.7271 6868
-2 31.0738 6540
-2 31.0738 6540
-1 31.1232 6868
-1 31.1232 6868
-2 31.6053 6540
-2 31.6053 6541
-1 31.6828 6868
-1 31.6828 6868
-2 32.1371 6541
-2 32.1371 6541
-1 32.2015 6868
-1 32.2015 6868
-2 32.4705 6541
-2 32.4705 6542
-1 32.5235 6868
-1 32.5235 6868
-2 32.907 6542
-2 32.907 6542
-1 32.9488 6868
-1 32.9488 6868
-2 33.1822 6542
-2 33.1822 6543
-1 33.2292 6868
-1 33.2292 6868
-2 33.5094 6543
-2 33.5094 6543
-1 33.5613 6868
-1 33.5613 6868
-2 33.8355 6543
-2 33.8355 6543
-1 33.8781 6868
-1 33.8781 6868
-2 34.1297 6543
-2 34.1297 6544
-1 34.172 6868
-1 34.172 6868
-2 34.4343 6544
-2 34.4343 6544
-1 34.4859 6868
-1 34.4859 6868
-2 34.7879 6544
-2 34.7879 6545
-1 34.8359 6868
-1 34.8359 6868
-2 35.1064 6545
-2 35.1064 6545
-1 35.1567 6868
-1 35.1567 6868
-2 35.443 6545
-2 35.443 6546
-1 35.4889 6868
-1 35.4889 6868
-2 35.7413 6546
-2 35.7413 6547
-1 35.7873 6868
-1 35.7873 6868
-2 36.0631 6547
-2 36.0631 6547
-1 36.1089 6868
-1 36.1089 6868
-2 36.5014 6547
-2 36.5014 6549
-1 36.544 6868
-1 36.544 6868
-2 36.8848 6549
-2 36.8848 6549
-1 36.9319 6868
-1 36.9319 6868
-2 37.4901 6549
-2 37.4901 6550
-1 37.5366 6868
-1 37.5366 6868
-2 37.8346 6550
-2 37.8346 6550
-1 37.8886 6868
-1 37.8886 6868
-2 38.1504 6550
-2 38.1504 6553
-1 38.1981 6868
-1 38.1981 6868
-2 38.6909 6553
-2 38.6909 6553
-1 38.7379 6868
-1 38.7379 6868
-2 39.0593 6553
-2 39.0593 6553
-1 39.1069 6868
-1 39.1069 6868
-2 39.4183 6553
-2 39.4183 6554
-1 39.465 6868
-1 39.465 6868
-2 39.7367 6554
-2 39.7367 6555
-1 39.8037 6868
-1 39.8037 6868
-2 40.1685 6555
-2 40.1685 6555
-1 40.2203 6868
-1 40.2203 6868
-2 40.5768 6555
-2 40.5768 6556
-1 40.6278 6868
-1 40.6278 6868
-2 41.0218 6556
-2 41.0218 6556
-1 41.0801 6868
-1 41.0801 6868
-2 41.3452 6556
-2 41.3452 6556
-1 41.4006 6868
-1 41.4006 6868
-2 41.8039 6556
-2 41.8039 6556
-1 41.844 6868
-1 41.844 6868
-2 42.1824 6556
-2 42.1824 6556
-1 42.2239 6868
-1 42.2239 6868
-2 42.6192 6556
-2 42.6192 6557
-1 42.6855 6868
-1 42.6855 6868
-2 43.079 6557
-2 43.079 6557
-1 43.1306 6868
-1 43.1306 6868
-2 43.4555 6557
-2 43.4555 6557
-1 43.5133 6868
-1 43.5133 6868
-2 43.8892 6557
-2 43.8892 6558
-1 43.9356 6868
-1 43.9356 6868
-2 44.4145 6558
-2 44.4145 6558
-1 44.4784 6868
-1 44.4784 6868
-2 44.9858 6558
-2 44.9858 6558
-1 45.0304 6868
-1 45.0304 6868
-2 45.4538 6558
-2 45.4538 6558
-1 45.5081 6868
-1 45.5081 6868
-2 46.0859 6558
-2 46.0859 6559
-1 46.1455 6868
-1 46.1455 6868
-2 46.5212 6559
-2 46.5212 6559
-1 46.6319 6868
-1 46.6319 6868
-2 46.8858 6559
-2 46.8858 6559
-1 46.918 6868
-1 46.918 6868
-2 47.4151 6559
-2 47.4151 6559
-1 47.451 6868
-1 47.451 6868
-2 47.8664 6559
-2 47.8664 6560
-1 47.8925 6868
-1 47.8925 6868
-2 48.6228 6560
-2 48.6228 6560
-1 48.6509 6868
-1 48.6509 6868
-2 49.4088 6560
-2 49.4088 6561
-1 49.4465 6868
-1 49.4465 6868
-2 49.9007 6561
-2 49.9007 6562
-1 49.964 6868
-1 49.964 6868
-2 50.3527 6562
-2 50.3527 6562
-1 50.3918 6868
-1 50.3918 6868
-2 50.8134 6562
-2 50.8134 6562
-1 50.8535 6868
-1 50.8535 6868
-2 51.2548 6562
-2 51.2548 6562
-1 51.2918 6868
-1 51.2918 6868
-2 51.5223 6562
-2 51.5223 6563
-1 51.5662 6868
-1 51.5662 6868
-2 51.7929 6563
-2 51.7929 6566
-1 51.8253 6868
-1 51.8253 6868
-2 52.0594 6566
-2 52.0594 6568
-1 52.0955 6868
-1 52.0955 6868
-2 52.3969 6568
-2 52.3969 6568
-1 52.439 6868
-1 52.439 6868
-2 52.8183 6568
-2 52.8183 6570
-1 52.8495 6868
-1 52.8495 6868
-2 53.2653 6570
-2 53.2653 6571
-1 53.3106 6868
-1 53.3106 6868
-2 53.8174 6571
-2 53.8174 6572
-1 53.8541 6868
-1 53.8541 6868
-2 54.0599 6572
-2 54.0599 6572
-1 54.1174 6868
-1 54.1174 6868
-2 54.3417 6572
-2 54.3417 6573
-1 54.3692 6868
-1 54.3692 6868
-2 54.743 6573
-2 54.743 6577
-1 54.7911 6868
-1 54.7911 6868
-2 55.4685 6577
-2 55.4685 6578
-1 55.5071 6868
-1 55.5071 6868
-2 56.0693 6578
-2 56.0693 6578
-1 56.1282 6868
-1 56.1282 6868
-2 56.5333 6578
-2 56.5333 6578
-1 56.6004 6868
-1 56.6004 6868
-2 56.8349 6578
-2 56.8349 6579
-1 56.8658 6868
-1 56.8658 6868
-2 57.1638 6579
-2 57.1638 6579
-1 57.204 6868
-1 57.204 6868
-2 57.7716 6579
-2 57.7716 6581
-1 57.8246 6868
-1 57.8246 6868
-2 58.3653 6581
-2 58.3653 6582
-1 58.3992 6868
-1 58.3992 6868
-2 58.922 6582
-2 58.922 6584
-1 58.9562 6868
-1 58.9562 6868
-2 59.2849 6584
-2 59.2849 6584
-1 59.3243 6868
-1 59.3243 6868
-2 59.8393 6584
-2 59.8393 6585
-1 59.8639 6868
-1 59.8639 6868
-2 60.3469 6585
-2 60.3469 6586
-1 60.3852 6868
-1 60.3852 6868
-2 60.8963 6586
-2 60.8963 6586
-1 60.9226 6868
-1 60.9226 6868
-2 61.4389 6586
-2 61.4389 6586
-1 61.4872 6868
-1 61.4872 6868
-2 62.2935 6586
-2 62.2935 6587
-1 62.3305 6868
-1 62.3305 6868
-2 62.7705 6587
-2 62.7705 6587
-1 62.8182 6868
-1 62.8182 6868
-2 63.2574 6587
-2 63.2574 6588
-1 63.307 6868
-1 63.307 6868
-2 63.934 6588
-2 63.934 6588
-1 63.9842 6868
-1 63.9842 6868
-2 64.3682 6588
-2 64.3682 6589
-1 64.4238 6868
-1 64.4238 6868
-2 65.0629 6589
-2 65.0629 6590
-1 65.0913 6868
-1 65.0913 6868
-2 65.5201 6590
-2 65.5201 6590
-1 65.556 6868
-1 65.556 6868
-2 66.0378 6590
-2 66.0378 6590
-1 66.0771 6868
-1 66.0771 6868
-2 66.5123 6590
-2 66.5123 6591
-1 66.5453 6868
-1 66.5453 6868
-2 66.9942 6591
-2 66.9942 6598
-1 67.04 6868
-1 67.04 6868
-2 67.488 6598
-2 67.488 6598
-1 67.5257 6868
-1 67.5257 6868
-2 68.0387 6598
-2 68.0387 6600
-1 68.0802 6868
-1 68.0802 6868
-2 68.5242 6600
-2 68.5242 6600
-1 68.5811 6868
-1 68.5811 6868
-2 68.9905 6600
-2 68.9905 6600
-1 69.035 6868
-1 69.035 6868
-2 69.4592 6600
-2 69.4592 6601
-1 69.4961 6868
-1 69.4961 6868
-2 69.9802 6601
-2 69.9802 6601
-1 70.0167 6868
-1 70.0167 6868
-2 70.5397 6601
-2 70.5397 6601
-1 70.5927 6868
-1 70.5927 6868
-2 71.0312 6601
-2 71.0312 6601
-1 71.0711 6868
-1 71.0711 6868
-2 71.6191 6601
-2 71.6191 6601
-1 71.6699 6868
-1 71.6699 6868
-2 72.1792 6601
-2 72.1792 6601
-1 72.2146 6868
-1 72.2146 6868
-2 73.0209 6601
-2 73.0209 6602
-1 73.0683 6868
-1 73.0683 6868
-2 73.6959 6602
-2 73.6959 6602
-1 73.7336 6868
-1 73.7336 6868
-2 74.3024 6602
-2 74.3024 6602
-1 74.3408 6868
-1 74.3408 6868
-2 74.8741 6602
-2 74.8741 6604
-1 74.9223 6868
-1 74.9223 6868
-2 75.2415 6604
-2 75.2415 6604
-1 75.2783 6868
-1 75.2783 6868
-2 75.734 6604
-2 75.734 6605
-1 75.777 6868
-1 75.777 6868
-2 76.3387 6605
-2 76.3387 6605
-1 76.3757 6868
-1 76.3757 6868
-2 76.8922 6605
-2 76.8922 6606
-1 76.9269 6868
-1 76.9269 6868
-2 77.4224 6606
-2 77.4224 6607
-1 77.4679 6868
-1 77.4679 6868
-2 77.7383 6607
-2 77.7383 6607
-1 77.7758 6868
-1 77.7758 6868
-2 78.2105 6607
-2 78.2105 6608
-1 78.2517 6868
-1 78.2517 6868
-2 78.5024 6608
-2 78.5024 6608
-1 78.5421 6868
-1 78.5421 6868
-2 79.0068 6608
-2 79.0068 6609
-1 79.0426 6868
-1 79.0426 6868
-2 79.5228 6609
-2 79.5228 6609
-1 79.5715 6868
-1 79.5715 6868
-2 80.0497 6609
-2 80.0497 6609
-1 80.1026 6868
-1 80.1026 6868
-2 80.6446 6609
-2 80.6446 6610
-1 80.6819 6868
-1 80.6819 6868
-2 81.2882 6610
-2 81.2882 6610
-1 81.3398 6868
-1 81.3398 6868
-2 81.8429 6610
-2 81.8429 6610
-1 81.8954 6868
-1 81.8954 6868
-2 82.4325 6610
-2 82.4325 6610
-1 82.486 6868
-1 82.486 6868
-2 82.9808 6610
-2 82.9808 6611
-1 83.0184 6868
-1 83.0184 6868
-2 83.5184 6611
-2 83.5184 6611
-1 83.5564 6868
-1 83.5564 6868
-2 84.0367 6611
-2 84.0367 6611
-1 84.0917 6868
-1 84.0917 6868
-2 84.5838 6611
-2 84.5838 6612
-1 84.6203 6868
-1 84.6203 6868
-2 85.1863 6612
-2 85.1863 6612
-1 85.242 6868
-1 85.242 6868
-2 85.7215 6612
-2 85.7215 6613
-1 85.7621 6868
-1 85.7621 6868
-2 86.2699 6613
-2 86.2699 6613
-1 86.309 6868
-1 86.309 6868
-2 86.8188 6613
-2 86.8188 6614
-1 86.8529 6868
-1 86.8529 6868
-2 87.3408 6614
-2 87.3408 6614
-1 87.3815 6868
-1 87.3815 6868
-2 87.8551 6614
-2 87.8551 6614
-1 87.8976 6868
-1 87.8976 6868
-2 88.3907 6614
-2 88.3907 6614
-1 88.4324 6868
-1 88.4324 6868
-2 88.9847 6614
-2 88.9847 6615
-1 89.0269 6868
-1 89.0269 6868
-2 89.5699 6615
-2 89.5699 6616
-1 89.6095 6868
-1 89.6095 6868
-2 90.0949 6616
-2 90.0949 6616
-1 90.1396 6868
-1 90.1396 6868
-2 90.6269 6616
-2 90.6269 6616
-1 90.6687 6868
-1 90.6687 6868
-2 91.5036 6616
-2 91.5036 6617
-1 91.5593 6868
-1 91.5593 6868
-2 92.0628 6617
-2 92.0628 6617
-1 92.1192 6868
-1 92.1192 6868
-2 92.6401 6617
-2 92.6401 6617
-1 92.679 6868
-1 92.679 6868
-2 93.167 6617
-2 93.167 6617
-1 93.2045 6868
-1 93.2045 6868
-2 93.703 6617
-2 93.703 6617
-1 93.7471 6868
-1 93.7471 6868
-2 94.3887 6617
-2 94.3887 6617
-1 94.4092 6868
-1 94.4092 6868
-2 95.1398 6617
-2 95.1398 6618
-1 95.1632 6868
-2 95.1632 6618
-1 95.1632 6618
-2 95.1632 6618


==> dat/pedigree41_VAC_ihs_merged_a2_t4.dat <==
0 126863
0.0121 126863
0.0121 28017
0.1174 28017
0.1174 11502
0.2208 11502
0.2208 10928
0.3077 10928
0.3077 10465
0.3882 10465
0.3882 10168
0.4645 10168
0.4645 10168
0.5312 10168
0.5312 8363
0.6167 8363
0.6167 8363
0.7177 8363
0.7177 8363
0.8264 8363
0.8264 8363
0.9386 8363
0.9386 8363
1.0074 8363
1.0074 7932
1.0896 7932
1.0896 7932
1.1837 7932
1.1837 7932
1.2667 7932
1.2667 7932
1.3631 7932
1.3631 7932
1.4757 7932
1.4757 7932
1.5937 7932
1.5937 7932
1.7033 7932
1.7033 7932
1.8091 7932
1.8091 7932
1.9009 7932
1.9009 7932
1.9795 7932
1.9795 7932
2.0949 7932
2.0949 7932
2.1634 7932
2.1634 7932
2.2871 7932
2.2871 7932
2.3679 7932
2.3679 7932
2.458 7932
2.458 7932
2.5643 7932
2.5643 7932
2.6516 7932
2.6516 7932
2.7553 7932
2.7553 7932
2.8644 7932
2.8644 7932
2.9851 7932
2.9851 7932
3.099 7932
3.099 7932
3.2018 7932
3.2018 7932
3.3143 7932
3.3143 7932
3.429 7932
3.429 7932
3.54 7932
3.54 7932
3.6419 7932
3.6419 7932
3.7334 7932
3.7334 7932
3.8408 7932
3.8408 7932
3.9558 7932
3.9558 7932
4.0772 7932
4.0772 7932
4.1914 7932
4.1914 7932
4.2887 7932
4.2887 7932
4.4044 7932
4.4044 7932
4.4937 7932
4.4937 7932
4.6108 7932
4.6108 7932
4.7552 7932
4.7552 7932
4.858 7932
4.858 7932
4.9834 7932
4.9834 7932
5.1034 7932
5.1034 7932
5.2347 7932
5.2347 7932
5.3503 7932
5.3503 7932
5.5047 7932
5.5047 7932
5.6186 7932
5.6186 7932
5.7337 7932
5.7337 7932
5.8433 7932
5.8433 7932
5.9759 7932
5.9759 7932
6.0886 7932
6.0886 7932
6.2126 7932
6.2126 7932
6.3244 7932
6.3244 7932
6.4283 7932
6.4283 7932
6.5405 7932
6.5405 7932
6.6452 7932
6.6452 7932
6.7658 7932
6.7658 7932
6.8828 7932
6.8828 7932
7.0209 7932
7.0209 7932
7.089 7932
7.089 7820
7.2152 7820
7.2152 7820
7.368 7820
7.368 7820
7.4833 7820
7.4833 7820
7.6274 7820
7.6274 7820
7.7596 7820
7.7596 7820
7.8361 7820
7.8361 7795
7.9613 7795
7.9613 7795
8.0671 7795
8.0671 7795
8.2159 7795
8.2159 7795
8.3534 7795
8.3534 7795
8.4774 7795
8.4774 7795
8.6183 7795
8.6183 7795
8.7177 7795
8.7177 7795
8.8654 7795
8.8654 7795
9.016 7795
9.016 7795
9.1698 7795
9.1698 7795
9.3102 7795
9.3102 7795
9.3889 7795
9.3889 7636
9.5095 7636
9.5095 7636
9.6533 7636
9.6533 7636
9.7703 7636
9.7703 7636
9.8863 7636
9.8863 7636
10.0045 7636
10.0045 7636
10.1502 7636
10.1502 7636
10.3065 7636
10.3065 7636
10.4576 7636
10.4576 7636
10.5615 7636
10.5615 7636
10.6703 7636
10.6703 7636
10.794 7636
10.794 7636
10.9512 7636
10.9512 7636
11.0912 7636
11.0912 7636
11.295 7636
11.295 7636
11.4137 7636
11.4137 7636
11.5664 7636
11.5664 7636
11.6891 7636
11.6891 7636
11.7934 7636
11.7934 7636
11.9115 7636
11.9115 7636
12.0681 7636
12.0681 7636
12.2121 7636
12.2121 7636
12.3608 7636
12.3608 7636
12.4854 7636
12.4854 7636
12.601 7636
12.601 7636
12.7276 7636
12.7276 7636
12.8896 7636
12.8896 7636
13.0247 7636
13.0247 7636
13.1449 7636
13.1449 7636
13.3111 7636
13.3111 7636
13.4378 7636
13.4378 7636
13.59 7636
13.59 7636
13.739 7636
13.739 7636
13.911 7636
13.911 7636
14.0401 7636
14.0401 7636
14.1959 7636
14.1959 7636
14.3353 7636
14.3353 7636
14.5031 7636
14.5031 7636
14.6449 7636
14.6449 7636
14.7887 7636
14.7887 7636
14.9332 7636
14.9332 7636
15.0849 7636
15.0849 7636
15.2347 7636
15.2347 7636
15.4054 7636
15.4054 7636
15.5437 7636
15.5437 7636
15.6757 7636
15.6757 7636
15.8151 7636
15.8151 7636
15.9036 7636
15.9036 7400
16.0815 7400
16.0815 7400
16.166 7400
16.166 7215
16.3401 7215
16.3401 7215
16.4835 7215
16.4835 7215
16.6426 7215
16.6426 7215
16.8246 7215
16.8246 7215
16.9751 7215
16.9751 7215
17.1371 7215
17.1371 7215
17.2747 7215
17.2747 7215
17.4484 7215
17.4484 7215
17.5969 7215
17.5969 7215
17.7335 7215
17.7335 7215
17.8259 7215
17.8259 7169
17.9684 7169
17.9684 7169
18.1286 7169
18.1286 7169
18.2868 7169
18.2868 7169
18.4294 7169
18.4294 7169
18.5794 7169
18.5794 7169
18.7415 7169
18.7415 7169
18.8841 7169
18.8841 7169
19.039 7169
19.039 7169
19.1785 7169
19.1785 7169
19.3403 7169
19.3403 7169
19.4375 7169
19.4375 7083
19.5895 7083
19.5895 7083
19.7436 7083
19.7436 7083
19.9198 7083
19.9198 7083
20.0786 7083
20.0786 7083
20.2262 7083
20.2262 7083
20.3865 7083
20.3865 7083
20.5495 7083
20.5495 7083
20.6821 7083
20.6821 7083
20.8252 7083
20.8252 7083
20.9629 7083
20.9629 7083
21.1069 7083
21.1069 7083
21.273 7083
21.273 7083
21.4459 7083
21.4459 7083
21.6186 7083
21.6186 7083
21.7825 7083
21.7825 7083
21.9505 7083
21.9505 7083
22.0896 7083
22.0896 7083
22.244 7083
22.244 7083
22.4143 7083
22.4143 7083
22.5811 7083
22.5811 7083
22.7442 7083
22.7442 7083
22.9038 7083
22.9038 7083
23.0847 7083
23.0847 7083
23.2364 7083
23.2364 7083
23.3938 7083
23.3938 7083
23.5481 7083
23.5481 7083
23.7121 7083
23.7121 7083
23.8638 7083
23.8638 7083
24.0353 7083
24.0353 7083
24.2117 7083
24.2117 7083
24.3793 7083
24.3793 7083
24.5233 7083
24.5233 7083
24.6766 7083
24.6766 7083
24.855 7083
24.855 7083
25.0266 7083
25.0266 7083
25.2265 7083
25.2265 7083
25.3619 7083
25.3619 7083
25.5525 7083
25.5525 7083
25.7401 7083
25.7401 7083
25.9209 7083
25.9209 7083
26.0286 7083
26.0286 6905
26.141 6905
26.141 6853
26.3217 6853
26.3217 6853
26.4948 6853
26.4948 6853
26.6705 6853
26.6705 6853
26.8454 6853
26.8454 6853
27.0449 6853
27.0449 6853
27.2353 6853
27.2353 6853
27.4102 6853
27.4102 6853
27.5901 6853
27.5901 6853
27.7773 6853
27.7773 6853
27.9521 6853
27.9521 6853
28.119 6853
28.119 6853
28.294 6853
28.294 6853
28.4698 6853
28.4698 6853
28.6563 6853
28.6563 6853
28.7705 6853
28.7705 6794
28.9236 6794
28.9236 6794
29.1217 6794
29.1217 6794
29.306 6794
29.306 6794
29.5031 6794
29.5031 6794
29.707 6794
29.707 6794
29.8791 6794
29.8791 6794
30.0667 6794
30.0667 6794
30.2225 6794
30.2225 6794
30.4036 6794
30.4036 6794
30.5648 6794
30.5648 6794
30.7777 6794
30.7777 6794
30.9816 6794
30.9816 6794
31.1611 6794
31.1611 6794
31.3429 6794
31.3429 6794
31.5679 6794
31.5679 6794
31.7885 6794
31.7885 6794
31.9735 6794
31.9735 6794
32.1751 6794
32.1751 6794
32.3502 6794
32.3502 6794
32.5248 6794
32.5248 6794
32.6932 6794
32.6932 6794
32.9012 6794
32.9012 6794
33.0996 6794
33.0996 6794
33.2838 6794
33.2838 6794
33.4794 6794
33.4794 6794
33.6817 6794
33.6817 6794
33.8846 6794
33.8846 6794
34.0996 6794
34.0996 6794
34.3055 6794
34.3055 6794
34.5098 6794
34.5098 6794
34.732 6794
34.732 6794
34.9215 6794
34.9215 6794
35.1454 6794
35.1454 6794
35.3347 6794
35.3347 6794
35.5274 6794
35.5274 6794
35.7304 6794
35.7304 6794
35.9078 6794
35.9078 6794
36.1226 6794
36.1226 6794
36.3419 6794
36.3419 6794
36.5275 6794
36.5275 6794
36.7307 6794
36.7307 6794
36.9141 6794
36.9141 6794
37.1103 6794
37.1103 6794
37.2977 6794
37.2977 6794
37.4888 6794
37.4888 6794
37.6794 6794
37.6794 6794
37.8856 6794
37.8856 6794
38.0641 6794
38.0641 6794
38.1928 6794
38.1928 6772
38.3262 6772
38.3262 6729
38.53 6729
38.53 6729
38.7244 6729
38.7244 6729
38.9104 6729
38.9104 6729
39.2018 6729
39.2018 6729
39.4691 6729
39.4691 6729
39.6778 6729
39.6778 6729
39.8472 6729
39.8472 6729
40.0221 6729
40.0221 6729
40.2216 6729
40.2216 6729
40.3867 6729
40.3867 6729
40.5744 6729
40.5744 6729
40.7391 6729
40.7391 6729
40.9279 6729
40.9279 6729
41.1311 6729
41.1311 6729
41.3105 6729
41.3105 6729
41.6018 6729
41.6018 6729
41.7992 6729
41.7992 6729
41.9845 6729
41.9845 6729
42.1874 6729
42.1874 6729
42.3718 6729
42.3718 6729
42.569 6729
42.569 6729
42.7848 6729
42.7848 6729
43.0088 6729
43.0088 6729
43.1884 6729
43.1884 6729
43.4067 6729
43.4067 6729
43.5979 6729
43.5979 6729
43.7807 6729
43.7807 6729
44.0039 6729
44.0039 6729
44.2227 6729
44.2227 6729
44.3963 6729
44.3963 6729
44.5806 6729
44.5806 6729
44.7884 6729
44.7884 6729
45.0127 6729
45.0127 6729
45.2035 6729
45.2035 6729
45.4066 6729
45.4066 6729
45.576 6729
45.576 6729
45.7497 6729
45.7497 6729
45.9368 6729
45.9368 6729
46.221 6729
46.221 6729
46.4375 6729
46.4375 6729
46.6178 6729
46.6178 6729
46.8454 6729
46.8454 6729
47.0136 6729
47.0136 6729
47.1713 6729
47.1713 6704
47.4158 6704
47.4158 6704
47.6306 6704
47.6306 6704
47.8294 6704
47.8294 6704
48.0232 6704
48.0232 6704
48.5655 6704
48.5655 6704
48.8472 6704
48.8472 6704
49.1752 6704
49.1752 6704
49.3668 6704
49.3668 6704
49.5652 6704
49.5652 6704
49.7779 6704
49.7779 6704
49.9807 6704
49.9807 6704
50.1966 6704
50.1966 6704
50.4049 6704
50.4049 6704
50.6908 6704
50.6908 6704
50.8953 6704
50.8953 6704
51.1441 6704
51.1441 6704
51.4901 6704
51.4901 6704
51.7176 6704
51.7176 6704
52.0573 6704
52.0573 6704
52.276 6704
52.276 6704
52.5026 6704
52.5026 6704
52.939 6704
52.939 6704
53.1448 6704
53.1448 6704
53.3551 6704
53.3551 6704
53.5658 6704
53.5658 6704
53.7968 6704
53.7968 6704
54.0272 6704
54.0272 6704
54.3756 6704
54.3756 6704
54.7374 6704
54.7374 6704
54.9075 6704
54.9075 6618
55.1504 6618
55.1504 6618
55.3816 6618
55.3816 6618
55.573 6618
55.573 6618
55.9239 6618
55.9239 6618
56.1343 6618
56.1343 6618
56.3438 6618
56.3438 6618
56.5552 6618
56.5552 6618
56.7442 6618
56.7442 6618
57.0543 6618
57.0543 6618
57.3975 6618
57.3975 6618
58.1077 6618
58.1077 6618
58.4705 6618
58.4705 6618
58.6847 6618
58.6847 6618
59.2369 6618
59.2369 6618
59.4599 6618
59.4599 6618
59.8202 6618
59.8202 6618
60.0381 6618
60.0381 6618
60.6624 6618
60.6624 6618
60.8839 6618
60.8839 6618
61.1088 6618
61.1088 6618
61.7092 6618
61.7092 6618
62.2481 6618
62.2481 6618
62.4531 6618
62.4531 6618
62.6784 6618
62.6784 6618
63.2201 6618
63.2201 6618
63.4204 6618
63.4204 6618
64.1461 6618
64.1461 6618
64.4816 6618
64.4816 6618
65.271 6618
65.271 6618
65.879 6618
65.879 6618
66.0946 6618
66.0946 6618
66.2991 6618
66.2991 6618
66.5336 6618
66.5336 6618
67.1736 6618
67.1736 6618
67.5783 6618
67.5783 6618
68.2073 6618
68.2073 6618
68.7878 6618
68.7878 6618
69.3639 6618
69.3639 6618
69.5597 6618
69.5597 6618
69.9298 6618
69.9298 6618
70.1487 6618
70.1487 6618
70.3903 6618
70.3903 6618
71.1367 6618
71.1367 6618
71.4754 6618
71.4754 6618
72.0867 6618
72.0867 6618
72.7057 6618
72.7057 6618
72.9416 6618
72.9416 6618
73.5099 6618
73.5099 6618
73.7624 6618
73.7624 6618
74.2082 6618
74.2082 6618
74.8734 6618
74.8734 6618
75.1229 6618
75.1229 6618
75.7358 6618
75.7358 6618
76.551 6618
76.551 6618
77.1026 6618
77.1026 6618
77.3241 6618
77.3241 6618
77.9953 6618
77.9953 6618
78.3514 6618
78.3514 6618
78.7434 6618
78.7434 6618
78.9694 6618
78.9694 6618
79.3326 6618
79.3326 6618
79.5706 6618
79.5706 6618
80.2151 6618
80.2151 6618
80.445 6618
80.445 6618
80.6924 6618
80.6924 6618
80.9151 6618
80.9151 6618
81.1529 6618
81.1529 6618
81.7446 6618
81.7446 6618
82.6741 6618
82.6741 6618
83.3282 6618
83.3282 6618
84.0251 6618
84.0251 6618
84.6405 6618
84.6405 6618
85.2554 6618
85.2554 6618
85.6682 6618
85.6682 6618
86.3613 6618
86.3613 6618
86.7145 6618
86.7145 6618
86.9482 6618
86.9482 6618
87.1862 6618
87.1862 6618
87.8967 6618
87.8967 6618
88.1183 6618
88.1183 6618
88.8302 6618
88.8302 6618
89.0541 6618
89.0541 6618
89.4399 6618
89.4399 6618
90.0829 6618
90.0829 6618
90.4417 6618
90.4417 6618
91.2341 6618
91.2341 6618
91.4803 6618
91.4803 6618
91.7152 6618
91.7152 6618
91.9566 6618
91.9566 6618
92.2104 6618
92.2104 6618
92.4587 6618
92.4587 6618
93.1754 6618
93.1754 6618
93.407 6618
93.407 6618
93.7982 6618
93.7982 6618
94.4529 6618
94.4529 6618
94.8346 6618
94.8346 6618
95.4621 6618
95.4621 6618
95.8489 6618
95.8489 6618
96.5607 6618
96.5607 6618
96.9586 6618
96.9586 6618
97.7447 6618
97.7447 6618
98.4206 6618
98.4206 6618
99.1211 6618
99.1211 6618
99.753 6618
99.753 6618
100.705 6618
100.705 6618
100.955 6618
100.955 6618
101.669 6618
101.669 6618
102.224 6618
102.224 6618
103.075 6618
103.075 6618
103.751 6618
103.751 6618
104.154 6618
104.154 6618
104.815 6618
104.815 6618
105.46 6618
105.46 6618
106.438 6618
106.438 6618
107.131 6618
107.131 6618
107.548 6618
107.548 6618
107.954 6618
107.954 6618
108.204 6618
108.204 6618
108.875 6618
108.875 6618
109.226 6618
109.226 6618
109.59 6618
109.59 6618
109.842 6618
109.842 6618
110.099 6618
110.099 6618
111.036 6618
111.036 6618
111.75 6618
111.75 6618
112.416 6618
112.416 6618
113.103 6618
113.103 6618
113.484 6618
113.484 6618
113.871 6618
113.871 6618
114.625 6618
114.625 6618
115.82 6618
115.82 6618
116.207 6618
116.207 6618
116.959 6618
116.959 6618
117.364 6618
117.364 6618
118.192 6618
118.192 6618
118.897 6618
118.897 6618
119.649 6618
119.649 6618
120.325 6618
120.325 6618
120.727 6618
120.727 6618
121.178 6618
121.178 6618
121.91 6618
121.91 6618
122.612 6618
122.612 6618
123.347 6618
123.347 6618
124.084 6618
124.084 6618
124.336 6618
124.336 6618
124.733 6618
124.733 6618
125.448 6618
125.448 6618
126.202 6618
126.202 6618
127.137 6618
127.137 6618
128.084 6618
128.084 6618
128.748 6618
128.748 6618
129.455 6618
129.455 6618
130.201 6618
130.201 6618
130.872 6618
130.872 6618
131.539 6618
131.539 6618
131.907 6618
131.907 6618
132.619 6618
132.619 6618
133.391 6618
133.391 6618
134.055 6618
134.055 6618
134.951 6618
134.951 6618
135.696 6618
135.696 6618
136.439 6618
136.439 6618
137.553 6618
137.553 6618
138.578 6618
138.578 6618
139.58 6618
139.6304 6618
139.6304 6618


==> dat/pedigree51_VAC_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 120355
-2 0 3915
-1 0.0193 120355
-1 0.0193 25964
-1 0.1278 25964
-1 0.1278 15374
-2 0.1371 3915
-2 0.1371 4794
-1 0.1429 15374
-1 0.1429 14024
-1 0.2057 14024
-1 0.2057 11637
-1 0.2081 11637
-1 0.2081 8838
-2 0.2320 4794
-2 0.2320 5369
-2 0.3322 5369
-2 0.3322 5559
-1 0.3879 8838
-1 0.3879 8516
-2 0.4145 5559
-2 0.4145 5805
-1 0.4567 8516
-1 0.4567 8486
-2 0.4934 5805
-2 0.4934 5835
-2 0.5542 5835
-2 0.5542 5906
-2 0.6340 5906
-2 0.6340 5953
-1 0.6851 8486
-1 0.6851 8059
-2 0.7418 5953
-2 0.7418 6099
-2 0.9039 6099
-2 0.9039 6150
-2 1.0471 6150
-2 1.0471 6174
-2 1.1676 6174
-2 1.1676 6189
-2 1.4258 6189
-2 1.4258 6217
-2 1.7536 6217
-2 1.7536 6270
-2 2.0719 6270
-2 2.0719 6284
-2 2.2260 6284
-2 2.2260 6287
-1 2.2554 8059
-1 2.2554 7652
-2 2.5040 6287
-2 2.5040 6316
-2 2.6646 6316
-2 2.6646 6323
-1 2.7037 7652
-1 2.7037 7512
-2 2.9126 6323
-2 2.9126 6333
-1 3.1315 7512
-1 3.1315 7440
-2 3.2051 6333
-2 3.2051 6347
-1 3.3024 7440
-1 3.3024 7324
-2 3.5256 6347
-2 3.5256 6354
-1 3.6918 7324
-1 3.6918 7039
-2 3.8200 6354
-2 3.8200 6383
-2 3.9713 6383
-2 3.9713 6405
-2 4.1708 6405
-2 4.1708 6406
-1 4.1719 7039
-1 4.1719 6406
-2 4.1722 6406
-1 4.1722 6406
-2 4.1722 6406
-1 4.1722 6406


==> dat/pedigree51_VAC_toulbar_mpi_n16.dat <==
-1 0.050 99249
-1 0.050 10190
-1 0.055 10190
-1 0.055 9122
-1 0.062 9122
-1 0.062 8953
-1 0.062 8953
-1 0.062 8447
-1 0.066 8447
-1 0.066 8232
-1 0.077 8232
-1 0.077 8015
-1 0.084 8015
-1 0.084 7760
-1 0.092 7760
-1 0.092 7659
-1 0.111 7659
-1 0.111 7187
-1 0.151 7187
-1 0.151 7179
-1 0.187 7179
-1 0.187 7107
-1 0.199 7107
-1 0.199 6993
-1 0.200 6993
-1 0.200 6954
-1 0.234 6954
-1 0.234 6940
-1 0.252 6940
-1 0.252 6780
-1 0.254 6780
-1 0.254 6602
-1 0.287 6602
-1 0.287 6584
-1 0.435 6584
-2 0.435 3951
-1 0.435 6584
-2 0.435 3971
-1 0.741 6584
-2 0.741 3971
-1 0.741 6584
-2 0.741 4121
-1 0.857 6584
-2 0.857 4121
-1 0.857 6584
-2 0.857 4136
-1 0.899 6584
-2 0.899 4136
-1 0.899 6584
-2 0.899 4173
-1 1.005 6584
-2 1.005 4173
-1 1.005 6584
-2 1.005 4190
-1 1.303 6584
-2 1.303 4190
-1 1.303 6584
-2 1.303 4231
-1 1.470 6584
-2 1.470 4231
-1 1.470 6584
-2 1.470 4241
-1 1.693 6584
-2 1.693 4241
-1 1.693 6584
-2 1.693 4283
-1 2.072 6584
-2 2.072 4283
-1 2.072 6584
-2 2.072 4307
-1 2.604 6584
-2 2.604 4307
-1 2.604 6584
-2 2.604 4320
-1 3.326 6584
-2 3.326 4320
-1 3.326 6584
-2 3.326 4346
-1 4.470 6584
-2 4.470 4346
-1 4.470 6478
-2 4.470 4368
-1 4.470 6478
-1 4.470 6478
-1 5.095 6478
-2 5.095 4368
-1 5.095 6478
-2 5.095 4382
-1 5.279 6478
-1 5.279 6459
-1 6.386 6459
-2 6.386 4382
-1 6.386 6459
-2 6.386 4403
-1 8.500 6459
-2 8.500 4403
-1 8.500 6459
-2 8.500 4428
-1 11.195 6459
-2 11.195 4428
-1 11.195 6459
-2 11.195 4454
-1 13.614 6459
-2 13.614 4454
-1 13.614 6406
-2 13.614 4476
-1 13.614 6406
-1 13.614 6406
-1 15.884 6406
-2 15.884 4476
-1 15.884 6406
-2 15.884 4492
-1 20.285 6406
-2 20.285 4492
-1 20.285 6406
-2 20.285 4516
-1 25.022 6406
-2 25.022 4516
-1 25.022 6406
-2 25.022 4541
-1 30.657 6406
-2 30.657 4541
-1 30.657 6406
-2 30.657 4565
-1 37.047 6406
-2 37.047 4565
-1 37.047 6406
-2 37.047 4590
-1 43.566 6406
-2 43.566 4590
-1 43.566 6406
-2 43.566 4614
-1 53.038 6406
-2 53.038 4614
-1 53.038 6406
-2 53.038 4639
-1 62.269 6406
-2 62.269 4639
-1 62.269 6406
-2 62.269 4663
-1 73.161 6406
-2 73.161 4663
-1 73.161 6406
-2 73.161 4688
-1 84.712 6406
-2 84.712 4688
-1 84.712 6406
-2 84.712 4713
-1 97.476 6406
-2 97.476 4713
-1 97.476 6406
-2 97.476 4737
-1 112.827 6406
-2 112.827 4737
-1 112.827 6406
-2 112.827 4762
-1 129.153 6406
-2 129.153 4762
-1 129.153 6406
-2 129.153 4786
-1 149.031 6406
-2 149.031 4786
-1 149.031 6406
-2 149.031 4811
-1 169.973 6406
-2 169.973 4811
-1 169.973 6406
-2 169.973 4835
-1 195.844 6406
-2 195.844 4835
-1 195.844 6406
-2 195.844 4860
-1 220.922 6406
-2 220.922 4860
-1 220.922 6406
-2 220.922 4884
-1 251.558 6406
-2 251.558 4884
-1 251.558 6406
-2 251.558 4909
-1 283.668 6406
-2 283.668 4909
-1 283.668 6406
-2 283.668 4934
-1 315.765 6406
-2 315.765 4934
-1 315.765 6406
-2 315.765 4958
-1 353.450 6406
-2 353.450 4958
-1 353.450 6406
-2 353.450 4983
-1 390.783 6406
-2 390.783 4983
-1 390.783 6406
-2 390.783 5007
-1 434.427 6406
-2 434.427 5007
-1 434.427 6406
-2 434.427 5032
-1 477.013 6406
-2 477.013 5032
-1 477.013 6406
-2 477.013 5056
-1 525.947 6406
-2 525.947 5056
-1 525.947 6406
-2 525.947 5081
-1 573.043 6406
-2 573.043 5081
-1 573.043 6406
-2 573.043 5105
-1 625.722 6406
-2 625.722 5105
-1 625.722 6406
-2 625.722 5130
-1 681.317 6406
-2 681.317 5130
-1 681.317 6406
-2 681.317 5154
-1 740.236 6406
-2 740.236 5154
-1 740.236 6406
-2 740.236 5179
-1 803.774 6406
-2 803.774 5179
-1 803.774 6406
-2 803.774 5204
-1 866.906 6406
-2 866.906 5204
-1 866.906 6406
-2 866.906 5228
-1 936.557 6406
-2 936.557 5228
-1 936.557 6406
-2 936.557 5253
-1 1003.555 6406
-2 1003.555 5253
-1 1003.555 6406
-2 1003.555 5277
-1 1076.404 6406
-2 1076.404 5277
-1 1076.404 6406
-2 1076.404 5302
-1 1149.360 6406
-2 1149.360 5302
-1 1149.360 6406
-2 1149.360 5326
-1 1240.573 6406
-2 1240.573 5326
-1 1240.573 6406
-2 1240.573 5351
-1 1334.569 6406
-2 1334.569 5351
-1 1334.569 6406
-2 1334.569 5375
-1 1424.550 6406
-2 1424.550 5375
-1 1424.550 6406
-2 1424.550 5400
-1 1509.631 6406
-2 1509.631 5400
-1 1509.631 6406
-2 1509.631 5425
-1 1582.955 6406
-2 1582.955 5425
-1 1582.955 6406
-2 1582.955 5449
-1 1654.899 6406
-2 1654.899 5449
-1 1654.899 6406
-2 1654.899 5474
-1 1717.940 6406
-2 1717.940 5474
-1 1717.940 6406
-2 1717.940 5498
-1 1777.279 6406
-2 1777.279 5498
-1 1777.279 6406
-2 1777.279 5523
-1 1800 6406
-2 1800 5523


==> dat/t_avg_a3_lb_ehi-85.dat <==
0 0
0.67 0.02
0.82 0.03
0.84 0.04
0.91 0.05
0.92 0.07
0.93 0.09
1.23 0.1
1.26 0.11
1.29 0.12
1.32 0.14
1.34 0.15
1.42 0.16
1.93 0.17
2.57 0.18
2.6 0.2
2.76 0.22
2.8 0.24
2.83 0.25
2.95 0.26
3.23 0.28
3.35 0.3
3.43 0.32
3.51 0.35
3.52 0.36
3.55 0.37
3.57 0.39
3.6 0.41
3.61 0.43
3.68 0.44
3.69 0.47
3.72 0.49
3.77 0.5
3.79 0.53
3.83 0.55
3.9 0.56
3.91 0.58
3.95 0.59
4.03 0.6
4.17 0.62
4.18 0.63
4.23 0.65
4.28 0.67
4.29 0.69
4.3 0.7
4.31 0.72
4.33 0.74
4.34 0.76
4.35 0.78
4.38 0.8
4.39 0.82
4.4 0.84
4.5 0.88
4.51 0.92
4.52 0.93
4.54 0.94
4.57 0.97
4.59 0.98
4.66 0.99
4.67 1.02
4.76 1.05
4.83 1.06
4.85 1.07
4.86 1.09
4.9 1.11
4.94 1.12
5.03 1.13
5.09 1.16
5.13 1.18
5.2 1.2
5.21 1.21
5.28 1.22
5.29 1.23
5.37 1.24
5.39 1.25
5.4 1.27
5.44 1.3
5.45 1.32
5.49 1.33
5.5 1.34
5.51 1.36
5.56 1.37
5.6 1.38
5.62 1.39
5.64 1.4
5.72 1.42
5.74 1.43
5.91 1.46
6 1.47
6.04 1.48
6.05 1.49
6.07 1.51
6.08 1.52
6.1 1.53
6.14 1.55
6.2 1.57
6.25 1.58
6.26 1.6
6.27 1.61
6.28 1.63
6.43 1.64
6.5 1.67
6.52 1.68
6.53 1.69
6.57 1.7
6.58 1.71
6.59 1.72
6.65 1.75
6.67 1.76
6.69 1.77
6.72 1.78
6.76 1.79
6.83 1.81
6.86 1.83
6.94 1.84
6.98 1.87
6.99 1.88
7.05 1.89
7.06 1.92
7.07 1.93
7.11 1.94
7.18 1.96
7.2 1.97
7.22 2
7.29 2.01
7.34 2.05
7.37 2.06
7.38 2.08
7.41 2.09
7.43 2.1
7.44 2.11
7.46 2.13
7.58 2.14
7.59 2.16
7.61 2.17
7.62 2.18
7.67 2.19
7.7 2.2
7.78 2.22
7.82 2.23
7.88 2.25
7.93 2.26
7.94 2.27
7.95 2.29
7.98 2.3
7.99 2.31
8.01 2.34
8.06 2.35
8.08 2.37
8.1 2.39
8.14 2.4
8.15 2.41
8.19 2.43
8.23 2.45
8.24 2.46
8.27 2.49
8.3 2.54
8.33 2.55
8.34 2.56
8.45 2.57
8.49 2.61
8.53 2.62
8.59 2.63
8.61 2.65
8.65 2.66
8.66 2.7
8.68 2.73
8.73 2.74
8.82 2.75
8.86 2.78
8.93 2.79
8.97 2.8
9 2.82
9.07 2.85
9.09 2.86
9.18 2.88
9.24 2.89
9.27 2.9
9.36 2.91
9.37 2.92
9.38 2.93
9.41 2.94
9.47 2.97
9.48 2.98
9.53 3.04
9.54 3.05
9.56 3.06
9.57 3.07
9.66 3.08
9.67 3.09
9.7 3.11
9.71 3.12
9.73 3.15
9.79 3.16
9.88 3.17
9.9 3.18
9.91 3.19
9.95 3.21
9.97 3.22
9.99 3.25
10.02 3.26
10.03 3.28
10.06 3.29
10.09 3.3
10.13 3.31
10.16 3.32
10.19 3.33
10.24 3.34
10.26 3.35
10.28 3.36
10.29 3.38
10.31 3.39
10.35 3.4
10.36 3.41
10.4 3.42
10.41 3.43
10.43 3.45
10.45 3.46
10.48 3.49
10.49 3.52
10.6 3.53
10.63 3.54
10.66 3.55
10.69 3.56
10.71 3.59
10.73 3.62
10.74 3.63
10.76 3.64
10.77 3.65
10.82 3.66
10.83 3.68
10.87 3.69
10.91 3.72
10.94 3.73
11.02 3.74
11.06 3.75
11.11 3.76
11.12 3.77
11.14 3.78
11.19 3.79
11.23 3.82
11.24 3.83
11.25 3.85
11.27 3.85
11.31 3.86
11.43 3.88
11.5 3.89
11.55 3.91
11.56 3.92
11.59 3.95
11.6 3.96
11.61 3.97
11.71 3.99
11.72 4.01
11.73 4.02
11.77 4.03
11.81 4.05
11.82 4.06
11.83 4.14
11.88 4.15
11.91 4.16
11.95 4.18
11.96 4.19
11.99 4.23
12 4.25
12.02 4.26
12.04 4.27
12.08 4.3
12.09 4.32
12.11 4.35
12.16 4.36
12.17 4.38
12.23 4.4
12.27 4.43
12.3 4.46
12.34 4.48
12.35 4.49
12.36 4.5
12.42 4.54
12.45 4.55
12.47 4.56
12.5 4.57
12.55 4.59
12.59 4.62
12.6 4.64
12.61 4.65
12.63 4.66
12.65 4.67
12.66 4.68
12.7 4.69
12.8 4.7
12.82 4.71
12.84 4.72
12.86 4.73
12.88 4.74
12.9 4.77
12.94 4.78
12.95 4.79
12.96 4.81
12.98 4.84
13 4.85
13.04 4.87
13.05 4.89
13.07 4.9
13.09 4.94
13.11 4.96
13.17 4.97
13.2 4.97
13.22 4.99
13.23 5
13.28 5.01
13.32 5.03
13.34 5.04
13.38 5.05
13.4 5.06
13.42 5.11
13.46 5.12
13.53 5.14
13.57 5.16
13.61 5.17
13.63 5.19
13.72 5.21
13.74 5.21
13.78 5.23
13.8 5.24
13.83 5.24
13.85 5.3
13.87 5.31
13.9 5.32
13.91 5.35
13.97 5.39
13.99 5.4
14.12 5.42
14.17 5.43
14.18 5.44
14.19 5.45
14.21 5.46
14.39 5.47
14.4 5.48
14.41 5.53
14.44 5.54
14.48 5.55
14.49 5.59
14.55 5.61
14.57 5.63
14.59 5.64
14.6 5.69
14.65 5.73
14.68 5.74
14.69 5.75
14.77 5.76
14.78 5.76
14.79 5.79
14.83 5.82
14.84 5.84
14.85 5.85
14.89 5.87
14.92 5.88
14.99 5.89
15.05 5.9
15.13 5.92
15.15 5.93
15.3 5.96
15.38 5.97
15.39 5.98
15.43 6
15.46 6.01
15.47 6.02
15.51 6.02
15.62 6.03
15.67 6.07
15.72 6.08
15.73 6.09
15.75 6.1
15.8 6.14
15.81 6.18
15.82 6.21
15.85 6.22
15.87 6.23
15.88 6.25
15.92 6.26
16.01 6.27
16.05 6.31
16.11 6.32
16.12 6.32
16.13 6.36
16.14 6.38
16.17 6.4
16.18 6.41
16.2 6.42
16.23 6.43
16.28 6.44
16.3 6.46
16.38 6.47
16.4 6.49
16.42 6.5
16.44 6.5
16.48 6.51
16.52 6.52
16.54 6.53
16.58 6.56
16.64 6.57
16.66 6.6
16.67 6.62
16.69 6.63
16.71 6.66
16.72 6.69
16.76 6.7
16.77 6.71
16.8 6.72
16.84 6.73
16.86 6.74
16.91 6.77
16.92 6.78
16.95 6.81
16.96 6.83
17.01 6.84
17.05 6.87
17.08 6.88
17.13 6.89
17.15 6.9
17.18 6.9
17.23 6.91
17.26 6.93
17.27 6.94
17.34 6.96
17.36 6.98
17.41 6.99
17.42 7
17.43 7.01
17.49 7.02
17.51 7.04
17.53 7.05
17.55 7.06
17.56 7.07
17.58 7.08
17.59 7.08
17.63 7.12
17.64 7.14
17.65 7.17
17.7 7.18
17.72 7.19
17.77 7.2
17.78 7.21
17.81 7.22
17.89 7.23
17.91 7.26
17.95 7.3
18.01 7.32
18.03 7.33
18.05 7.33
18.12 7.34
18.14 7.35
18.15 7.36
18.17 7.39
18.19 7.4
18.22 7.42
18.25 7.43
18.26 7.45
18.32 7.46
18.35 7.47
18.5 7.48
18.53 7.5
18.55 7.51
18.58 7.54
18.61 7.55
18.64 7.57
18.71 7.58
18.72 7.6
18.73 7.61
18.74 7.63
18.75 7.63
18.79 7.64
18.8 7.64
18.87 7.65
18.93 7.66
18.98 7.67
18.99 7.69
19.02 7.7
19.05 7.71
19.1 7.72
19.16 7.73
19.22 7.75
19.38 7.76
19.41 7.77
19.42 7.78
19.43 7.79
19.48 7.8
19.5 7.8
19.65 7.81
19.69 7.83
19.7 7.83
19.73 7.84
19.74 7.85
19.75 7.87
19.84 7.91
19.85 7.92
19.87 7.92
19.88 7.92
20.03 7.93
20.07 7.94
20.1 7.94
20.11 7.97
20.12 7.98
20.17 8
20.22 8.01
20.26 8.02
20.28 8.04
20.37 8.05
20.45 8.08
20.7 8.09
20.75 8.1
20.77 8.12
20.78 8.13
20.79 8.14
20.84 8.14
20.87 8.16
20.91 8.16
20.93 8.16
21.04 8.17
21.08 8.18
21.1 8.19
21.18 8.2
21.19 8.21
21.2 8.22
21.21 8.23
21.23 8.23
21.3 8.24
21.32 8.25
21.35 8.26
21.38 8.27
21.4 8.27
21.5 8.29
21.54 8.31
21.55 8.33
21.67 8.34
21.7 8.35
21.83 8.37
21.84 8.38
21.85 8.39
21.92 8.4
21.97 8.41
22.14 8.43
22.23 8.43
22.26 8.44
22.27 8.46
22.38 8.47
22.4 8.48
22.47 8.49
22.59 8.51
22.61 8.52
22.67 8.52
22.7 8.54
22.81 8.56
22.91 8.57
23.15 8.58
23.5 8.59
23.57 8.6
23.59 8.61
23.77 8.63
23.91 8.67
23.97 8.68
23.99 8.69
24 8.69
24.09 8.69
24.32 8.7
24.55 8.72
24.6 8.74
24.61 8.76
24.69 8.76
24.79 8.77
25.1 8.78
25.35 8.79
25.42 8.8
25.65 8.81
26.06 8.81
26.17 8.82
26.34 8.83
26.42 8.84
26.47 8.84
26.8 8.85
27.06 8.86
27.24 8.87
27.33 8.88
27.85 8.89
28.24 8.9
28.38 8.91
29.13 8.92
29.21 8.93
29.41 8.94
30.45 8.96
30.71 8.97
30.72 8.97
31.59 8.98
31.93 8.99
32.29 9


==> dat/t_avg_a3_lb_ehi-90.dat <==
0 0
0.75 0.01
0.77 0.02
0.88 0.03
0.91 0.05
0.93 0.07
1.2 0.08
1.23 0.09
1.3 0.11
1.43 0.12
1.55 0.13
1.64 0.14
3.14 0.16
3.17 0.18
3.2 0.19
3.36 0.2
3.49 0.22
3.52 0.24
3.56 0.26
3.61 0.28
3.66 0.3
3.83 0.31
3.87 0.33
3.91 0.35
3.95 0.37
3.96 0.41
3.99 0.44
4.01 0.46
4.03 0.47
4.11 0.48
4.12 0.49
4.14 0.5
4.17 0.51
4.18 0.52
4.19 0.53
4.22 0.55
4.27 0.57
4.29 0.59
4.34 0.6
4.35 0.61
4.41 0.62
4.42 0.65
4.43 0.67
4.46 0.69
4.51 0.7
4.54 0.72
4.55 0.74
4.56 0.76
4.63 0.77
4.65 0.79
4.66 0.81
4.69 0.83
4.74 0.84
4.77 0.85
4.82 0.87
4.84 0.89
4.88 0.9
4.91 0.92
5 0.94
5.08 0.96
5.11 0.99
5.15 1.01
5.23 1.02
5.24 1.03
5.25 1.04
5.29 1.05
5.4 1.06
5.42 1.08
5.48 1.09
5.51 1.1
5.56 1.11
5.57 1.12
5.62 1.13
5.65 1.15
5.66 1.18
5.7 1.19
5.72 1.2
5.75 1.21
5.76 1.22
5.82 1.23
5.83 1.24
5.85 1.25
5.97 1.27
6.03 1.28
6.05 1.29
6.14 1.3
6.15 1.32
6.24 1.33
6.29 1.34
6.34 1.35
6.36 1.37
6.42 1.38
6.47 1.4
6.57 1.41
6.59 1.42
6.64 1.43
6.68 1.44
6.71 1.45
6.73 1.46
6.77 1.48
6.84 1.49
6.86 1.51
6.87 1.52
6.93 1.53
6.96 1.55
7 1.58
7.01 1.59
7.06 1.62
7.11 1.63
7.12 1.64
7.13 1.65
7.14 1.66
7.19 1.68
7.21 1.69
7.25 1.71
7.27 1.72
7.3 1.73
7.31 1.74
7.38 1.75
7.4 1.76
7.45 1.77
7.48 1.78
7.49 1.79
7.57 1.8
7.6 1.83
7.63 1.86
7.69 1.87
7.71 1.88
7.76 1.89
7.77 1.9
7.82 1.92
7.85 1.93
7.89 1.95
7.91 1.96
7.98 1.97
8 1.98
8.04 2
8.05 2.02
8.06 2.03
8.09 2.05
8.1 2.07
8.11 2.08
8.15 2.09
8.19 2.1
8.21 2.11
8.24 2.12
8.28 2.16
8.32 2.17
8.36 2.18
8.45 2.19
8.46 2.21
8.5 2.23
8.51 2.24
8.55 2.25
8.62 2.26
8.64 2.27
8.66 2.3
8.67 2.33
8.71 2.37
8.82 2.38
8.85 2.39
8.86 2.4
8.98 2.44
9 2.45
9.07 2.46
9.1 2.47
9.16 2.48
9.24 2.52
9.25 2.53
9.27 2.54
9.28 2.55
9.29 2.56
9.33 2.57
9.39 2.58
9.4 2.59
9.41 2.6
9.44 2.62
9.45 2.63
9.46 2.64
9.5 2.65
9.51 2.7
9.52 2.71
9.61 2.72
9.66 2.75
9.67 2.76
9.68 2.82
9.78 2.83
9.79 2.84
9.81 2.85
9.86 2.87
9.87 2.9
9.99 2.91
10 2.93
10.01 2.94
10.08 2.95
10.12 2.96
10.14 2.97
10.23 3
10.24 3.01
10.29 3.02
10.38 3.03
10.39 3.06
10.42 3.09
10.44 3.11
10.5 3.12
10.56 3.13
10.58 3.14
10.6 3.15
10.66 3.16
10.82 3.17
10.84 3.19
10.86 3.2
10.88 3.21
10.89 3.23
10.9 3.24
10.91 3.26
10.95 3.27
10.98 3.28
11.05 3.29
11.09 3.3
11.11 3.31
11.18 3.32
11.2 3.34
11.23 3.36
11.3 3.38
11.4 3.39
11.43 3.41
11.52 3.42
11.55 3.43
11.57 3.44
11.58 3.45
11.61 3.46
11.67 3.47
11.69 3.53
11.75 3.54
11.77 3.56
11.79 3.58
11.86 3.59
11.88 3.6
11.89 3.61
11.9 3.63
11.92 3.64
11.95 3.67
11.96 3.67
12.04 3.68
12.07 3.69
12.1 3.7
12.11 3.74
12.2 3.76
12.21 3.77
12.26 3.78
12.3 3.79
12.34 3.83
12.37 3.89
12.42 3.94
12.51 3.98
12.52 4
12.55 4.02
12.64 4.05
12.65 4.06
12.67 4.06
12.69 4.09
12.71 4.1
12.73 4.11
12.79 4.12
12.81 4.14
12.85 4.15
12.88 4.15
12.91 4.19
12.94 4.2
13.06 4.21
13.08 4.22
13.15 4.27
13.2 4.3
13.22 4.31
13.23 4.32
13.27 4.34
13.28 4.35
13.32 4.38
13.36 4.39
13.38 4.41
13.39 4.42
13.41 4.45
13.45 4.48
13.48 4.49
13.5 4.5
13.51 4.53
13.55 4.54
13.56 4.55
13.57 4.56
13.58 4.58
13.59 4.59
13.6 4.61
13.61 4.63
13.63 4.65
13.65 4.67
13.68 4.68
13.7 4.69
13.71 4.7
13.72 4.71
13.75 4.72
13.76 4.78
13.79 4.79
13.81 4.8
13.82 4.81
13.83 4.83
13.88 4.84
13.89 4.88
13.9 4.9
13.91 4.92
13.92 4.93
13.94 4.94
13.95 4.95
13.96 4.96
13.97 4.96
13.99 4.97
14.02 4.99
14.04 5
14.07 5.01
14.08 5.02
14.09 5.03
14.11 5.05
14.15 5.06
14.16 5.08
14.21 5.09
14.23 5.1
14.24 5.12
14.27 5.13
14.3 5.16
14.32 5.19
14.35 5.21
14.38 5.22
14.39 5.22
14.42 5.23
14.43 5.24
14.46 5.26
14.5 5.28
14.55 5.29
14.57 5.31
14.62 5.33
14.65 5.35
14.66 5.36
14.67 5.38
14.73 5.39
14.81 5.4
14.84 5.41
14.85 5.43
14.89 5.44
14.96 5.45
14.98 5.46
14.99 5.47
15 5.48
15.03 5.48
15.04 5.49
15.05 5.5
15.06 5.51
15.07 5.52
15.14 5.53
15.18 5.54
15.22 5.55
15.24 5.56
15.25 5.57
15.27 5.58
15.29 5.59
15.3 5.59
15.34 5.61
15.35 5.64
15.38 5.67
15.39 5.68
15.41 5.69
15.43 5.7
15.45 5.71
15.49 5.72
15.52 5.73
15.58 5.75
15.59 5.76
15.6 5.77
15.64 5.81
15.67 5.82
15.71 5.84
15.73 5.85
15.74 5.86
15.78 5.87
15.81 5.88
15.82 5.89
15.94 5.92
15.98 5.93
15.99 5.94
16 5.95
16.04 5.96
16.06 5.98
16.14 6.01
16.17 6.02
16.18 6.03
16.19 6.05
16.2 6.06
16.22 6.11
16.23 6.12
16.25 6.13
16.28 6.14
16.3 6.15
16.36 6.16
16.47 6.17
16.54 6.18
16.55 6.19
16.59 6.24
16.62 6.25
16.66 6.26
16.73 6.28
16.76 6.29
16.79 6.31
16.82 6.32
16.85 6.33
16.87 6.34
16.9 6.37
16.91 6.39
16.92 6.4
16.93 6.4
16.98 6.43
17.05 6.44
17.07 6.45
17.1 6.47
17.14 6.48
17.16 6.49
17.19 6.5
17.2 6.51
17.22 6.52
17.28 6.53
17.32 6.54
17.34 6.57
17.38 6.58
17.42 6.58
17.43 6.59
17.47 6.6
17.52 6.61
17.54 6.62
17.57 6.63
17.68 6.64
17.7 6.65
17.78 6.67
17.79 6.68
17.8 6.69
17.81 6.71
17.83 6.71
17.84 6.72
17.85 6.73
17.88 6.74
17.91 6.75
18 6.76
18.06 6.77
18.07 6.78
18.08 6.79
18.1 6.8
18.15 6.85
18.2 6.86
18.21 6.87
18.23 6.88
18.24 6.88
18.25 6.89
18.27 6.9
18.32 6.94
18.36 6.95
18.41 6.96
18.43 6.97
18.46 6.99
18.52 7.01
18.56 7.03
18.57 7.04
18.59 7.05
18.63 7.06
18.69 7.07
18.74 7.08
18.79 7.09
18.81 7.09
18.83 7.11
18.89 7.12
18.94 7.13
18.97 7.14
19.01 7.15
19.07 7.16
19.08 7.21
19.11 7.22
19.15 7.23
19.17 7.23
19.19 7.25
19.23 7.26
19.24 7.26
19.26 7.27
19.32 7.29
19.33 7.3
19.34 7.31
19.36 7.31
19.4 7.32
19.44 7.33
19.45 7.34
19.48 7.35
19.49 7.36
19.55 7.37
19.57 7.39
19.58 7.39
19.61 7.4
19.62 7.42
19.83 7.43
19.93 7.44
20.02 7.45
20.06 7.47
20.08 7.49
20.09 7.51
20.2 7.52
20.21 7.53
20.23 7.54
20.27 7.55
20.28 7.56
20.36 7.57
20.41 7.58
20.46 7.59
20.5 7.61
20.54 7.63
20.56 7.64
20.58 7.65
20.59 7.65
20.61 7.66
20.65 7.67
20.68 7.68
20.69 7.71
20.72 7.72
20.73 7.74
20.83 7.75
20.89 7.76
21.02 7.78
21.05 7.79
21.06 7.81
21.07 7.83
21.11 7.83
21.18 7.86
21.26 7.89
21.31 7.9
21.32 7.91
21.39 7.92
21.44 7.95
21.5 7.96
21.55 7.97
21.57 7.98
21.59 7.98
21.65 7.99
21.71 8.01
21.75 8.03
21.77 8.04
21.78 8.05
21.84 8.06
21.91 8.07
22.08 8.08
22.1 8.09
22.15 8.1
22.24 8.12
22.29 8.13
22.31 8.14
22.41 8.16
22.43 8.18
22.47 8.19
22.49 8.2
22.51 8.21
22.56 8.23
22.68 8.26
22.74 8.27
22.77 8.28
22.81 8.28
22.93 8.29
23.23 8.31
23.25 8.32
23.28 8.35
23.34 8.36
23.38 8.36
23.39 8.37
23.49 8.38
23.62 8.39
23.68 8.4
23.87 8.41
23.99 8.42
24.03 8.43
24.08 8.44
24.09 8.45
24.12 8.45
24.19 8.46
24.42 8.47
24.55 8.49
24.57 8.5
24.76 8.51
24.9 8.52
25.11 8.54
25.14 8.55
25.15 8.56
25.2 8.58
25.39 8.59
25.49 8.6
25.57 8.61
25.74 8.62
25.78 8.63
25.84 8.64
26.06 8.65
26.07 8.66
26.11 8.67
26.15 8.68
26.19 8.68
26.2 8.69
26.47 8.7
26.63 8.72
26.7 8.72
26.71 8.73
26.76 8.73
27.23 8.74
27.33 8.75
27.55 8.78
27.6 8.79
27.8 8.79
27.91 8.8
28.15 8.82
28.47 8.84
28.52 8.87
28.94 8.88
28.98 8.88
29.04 8.89
29.78 8.9
30.04 8.91
30.09 8.91
30.36 8.93
30.39 8.94
30.73 8.96
30.8 8.96
31.21 8.97
31.41 8.98
31.9 8.99
32.19 8.99
38.61 9


==> dat/t_avg_a3_ub_ehi-85.dat <==
0 1000
0.65 990.73
0.68 981.22
0.74 971.31
0.79 953.16
0.88 943.41
0.9 924.94
0.92 915.04
0.93 905.41
0.94 896.7
0.98 887.25
1.14 878.38
1.55 869.35
2.16 868.62
2.58 859.22
2.66 849.7
2.7 840.44
2.8 830.53
2.84 820.7
2.96 811.57
3.26 802.42
3.28 793.55
3.29 784.83
3.31 775.83
3.46 766.03
3.48 738.1
3.49 729.73
3.51 720.32
3.61 711.24
3.62 702.03
3.65 682.85
3.66 674.24
3.67 664.74
3.74 655.46
3.76 645.55
3.77 645.45
3.88 636.62
3.94 626.72
4.06 617.35
4.08 598.83
4.13 589.85
4.14 580.46
4.19 570.91
4.25 570.82
4.26 562.19
4.28 552.28
4.29 552.15
4.31 552.13
4.32 543.77
4.34 534.87
4.35 525.85
4.36 516.47
4.44 497.99
4.47 480.53
4.49 471.54
4.5 462.44
4.52 453.24
4.55 452.76
4.56 452.66
4.57 442.2
4.61 441.27
4.68 431.36
4.73 430.92
4.81 430.84
4.82 430.66
4.83 430.35
4.84 429.71
5.05 429.27
5.14 428.75
5.15 418.85
5.19 418.57
5.31 418.47
5.37 408.73
5.48 389.55
5.49 389
5.53 388.84
5.54 379.13
5.67 378.6
5.69 368.7
5.74 367.51
5.92 358.29
5.96 349.33
5.98 348.92
6 348.77
6.11 338.63
6.12 338.59
6.17 328.68
6.22 319.87
6.23 319.67
6.43 318.97
6.46 310.67
6.47 301.96
6.5 291.99
6.51 282.82
6.54 274.27
6.55 264.37
6.56 263.96
6.57 263.73
6.59 262.12
6.63 252.21
6.66 243.18
6.74 243.17
6.81 233.26
6.83 223.01
6.86 222.65
6.88 222.55
6.91 222.41
7.06 221.41
7.08 221.24
7.09 220.85
7.14 210.82
7.16 210.32
7.19 210.22
7.22 209.18
7.24 208.91
7.37 207.54
7.43 206.57
7.52 206.32
7.58 204.93
7.59 204.31
7.73 203.9
7.78 194.4
7.8 194.39
7.85 194.19
7.89 193.58
7.9 193.24
7.93 192.53
7.94 192.44
7.95 182.88
8.01 182.71
8.04 182.06
8.05 181.6
8.06 172.8
8.12 172.69
8.13 171.79
8.17 171.25
8.28 161.65
8.38 151.74
8.55 151.5
8.61 150.69
8.63 140.55
8.7 140.28
8.78 131.68
8.84 130.13
8.85 129.24
8.9 129.14
8.97 129.04
9 119.33
9.11 119.13
9.12 118.93
9.15 118.62
9.17 118.05
9.21 118.04
9.24 118.03
9.38 116.93
9.41 116.19
9.45 106.28
9.52 105.52
9.53 105.52
9.56 95.61
9.61 95.6
9.65 95.48
9.69 94.57
9.7 94.29
9.75 93.43
9.83 93.01
9.89 91.51
10.04 91
10.09 90.58
10.29 89.96
10.3 89.71
10.35 89.34
10.41 89.33
10.49 88.69
10.52 88.44
10.54 88.35
10.63 88.35
10.69 88.2
10.8 87.78
10.87 87.78
10.91 87.07
11.06 87.07
11.24 87.07
11.27 87.07
11.33 86.96
11.53 86.91
11.58 86.63
11.67 86.49
11.7 77.64
11.71 77.64
11.81 69.36
11.91 68.3
11.92 67.22
11.96 67.22
11.99 57.85
12.01 49.05
12.02 49.04
12.09 49.04
12.14 48.46
12.15 47.41
12.17 47.41
12.34 47.41
12.5 47.41
12.69 47.4
12.88 47.3
12.96 47.3
12.98 47.3
13.09 47.3
13.11 47.3
13.2 47.3
13.4 47.3
13.46 47.3
13.49 47.04
13.57 46.93
13.69 46.44
13.74 46.44
13.76 36.9
13.77 36.89
13.83 36.89
13.96 36.88
13.99 36.88
14.17 36.88
14.19 36.88
14.21 36.88
14.28 36.78
14.36 36.02
14.38 27.05
14.44 27.05
14.49 26.56
14.52 25.73
14.57 15.82
14.59 15.82
14.78 15.82
14.79 15.82
14.82 14.46
14.84 14.46
15.06 14.39
15.24 13.98
15.26 13.57
15.28 13.29
15.34 13.28
15.35 13.18
15.37 12.64
15.51 12.64
15.72 12.54
15.73 12.54
15.8 12.54
15.82 12.54
15.83 11.64
15.87 10.94
15.88 10.94
15.92 10.74
16.04 10.63
16.12 10.63
16.38 10.62
16.4 10.62
16.44 10.62
16.45 10.61
16.62 9.68
16.67 9.67
16.95 9.67
17.05 9.67
17.14 9.3
17.18 9.3
17.53 9.29
17.59 9.29
17.64 9.29
17.69 9.19
17.77 9.19
17.91 9.19
17.95 9.19
18.05 9.19
18.22 9.19
18.32 9.19
18.71 9.19
18.73 9.19
18.75 9.19
18.8 9.19
19.1 9.19
19.22 9.19
19.5 9.19
19.65 9.19
19.7 9.19
19.74 9.19
19.76 9.12
19.87 9.12
19.88 9.12
20.1 9.12
20.17 9.12
20.37 9.12
20.56 9.02
20.84 9.02
20.91 9.02
20.93 9.02
21.04 9.02
21.2 9.02
21.21 9.02
21.23 9.02
21.4 9.02
21.54 9.02
21.55 9.02
21.7 9.02
21.79 9.01
21.85 9.01
21.92 9.01
22.23 9.01
22.26 9.01
22.47 9.01
22.67 9.01
22.7 9.01
22.91 9.01
23.5 9.01
24 9.01
24.09 9.01
24.44 9
24.69 9
24.79 9
26.06 9
26.17 9
26.47 9
27.06 9
27.33 9
29.41 9
30.72 9
31.59 9
32.29 9


==> dat/t_avg_a3_ub_ehi-90.dat <==
0 1000
0.73 990.67
0.74 980.77
0.75 971.37
0.76 962.3
0.86 952.39
0.91 934.97
0.94 925.06
1.07 916.05
1.21 907.21
1.27 897.96
1.5 888.57
2.83 879.56
3.12 870.68
3.18 860.78
3.27 851.88
3.31 842.31
3.34 833.25
3.45 814.43
3.5 805.89
3.51 797.17
3.57 788.47
3.59 787.11
3.62 778.19
3.81 778.18
3.82 768.64
3.84 749.61
3.88 740.47
3.92 730.85
3.96 721.41
3.97 711.6
3.98 702.22
4 693.13
4.02 683.38
4.05 672.31
4.08 654.16
4.1 653.56
4.14 634.65
4.19 624.74
4.35 615.35
4.36 606.21
4.42 606.17
4.43 596.91
4.46 587.69
4.48 569.04
4.5 559.23
4.59 550.14
4.61 540.39
4.62 531.6
4.63 522.55
4.64 512.65
4.65 512.14
4.8 503.18
4.85 494.47
4.88 485.92
4.89 485.42
4.96 476.57
4.98 467.56
5.01 449.22
5.03 440.29
5.06 430.54
5.11 420.63
5.14 420.47
5.17 401.6
5.46 401.32
5.47 400.49
5.48 400.48
5.55 390.99
5.59 390.81
5.67 390.71
5.77 381.49
5.82 381.17
6.02 371.35
6.07 362.32
6.12 351.65
6.35 350.9
6.39 341
6.44 331.49
6.46 331.33
6.52 321.35
6.71 320.66
6.81 319.55
6.82 310.92
6.83 309.56
6.89 308.85
6.97 308.34
6.99 300.16
7.06 291.35
7.07 290.07
7.08 289.04
7.13 288.29
7.2 278.87
7.24 268.96
7.28 268.54
7.31 267.88
7.43 267.03
7.46 258.2
7.47 258.11
7.51 257.12
7.52 256.88
7.57 248.63
7.61 247.35
7.62 247.11
7.68 238.15
7.73 228.86
7.74 220.25
7.75 219.93
7.79 219.37
7.81 217.25
7.83 216.67
7.86 216.2
7.89 215.74
7.93 206.05
7.96 205.74
7.97 205.1
8.02 196.07
8.07 195.76
8.15 195.62
8.25 195.04
8.28 194.46
8.33 184.24
8.39 183.56
8.46 182.91
8.48 181.84
8.52 172.53
8.55 162.71
8.59 162.32
8.62 162.23
8.69 161.9
8.82 151.69
8.86 151.29
8.97 150.69
8.98 150.68
9.04 150.28
9.08 150.12
9.17 140.87
9.21 132.07
9.36 122.16
9.42 121.97
9.48 112.88
9.58 103.82
9.63 103.13
9.65 93.88
9.73 92.4
9.74 91.98
9.78 91.89
9.85 91.66
9.86 90.94
9.91 81.03
9.92 80.65
10 80.64
10.15 80.12
10.2 70.89
10.22 70.59
10.42 69.8
10.62 69.79
10.66 68.49
10.69 67.61
10.83 67.24
10.84 67.24
10.85 66.57
10.89 65.98
10.91 64.78
10.94 64.69
11.03 63.84
11.17 63.83
11.24 63.44
11.39 62.54
11.46 53.58
11.58 52.76
11.61 52.08
11.69 51.93
11.71 42.8
11.91 42.79
11.96 42.79
12.11 42.79
12.21 33.71
12.27 25.65
12.29 25.01
12.31 24.18
12.36 24.17
12.46 24.16
12.57 23.91
12.58 23.25
12.62 23.01
12.66 23
12.67 22.99
12.74 22.45
12.87 22.17
12.88 22.17
12.9 22.01
12.94 20.9
12.97 20.12
13.1 19.65
13.16 19.56
13.26 19.55
13.33 19.13
13.36 19.13
13.48 19.12
13.57 18.37
13.59 18.37
13.73 18.36
13.76 18.36
13.8 17.44
13.83 17.44
13.85 17.43
13.91 17.42
13.93 17.33
13.94 17.28
13.97 17.28
13.98 17.27
14.02 17.27
14.09 17.27
14.11 17.11
14.21 17.01
14.27 17.01
14.39 17.01
14.44 17
14.46 17
14.5 17
14.55 17
14.66 16.79
14.67 16.79
14.81 16.79
15.03 16.79
15.05 16.78
15.07 16.68
15.3 16.68
15.31 14.83
15.41 14.82
15.58 14.82
15.6 14.82
15.64 13.32
15.76 13.31
15.78 13.31
15.83 12.63
16.06 12.47
16.17 12.47
16.22 12.47
16.5 11.85
16.81 11.7
16.84 11.46
16.93 11.46
17.07 11.46
17.32 11.46
17.42 11.46
17.57 11.46
17.83 11.46
17.84 11.45
17.88 11.45
18.06 11.45
18.11 11.44
18.15 11.44
18.24 11.44
18.63 11.44
18.81 11.44
18.83 11.44
18.89 11.44
19.01 11.44
19.08 11.44
19.11 11.44
19.17 11.44
19.24 11.44
19.26 11.44
19.36 11.44
19.4 11.44
19.58 11.44
19.93 11.44
20.27 11.44
20.28 11.44
20.37 11.05
20.53 10.76
20.54 10.76
20.59 10.76
20.61 10.76
20.68 10.76
20.81 9.22
21.1 9.04
21.11 9.04
21.5 9.04
21.59 9.04
21.77 9.04
22.08 9.04
22.1 9.04
22.15 9.04
22.29 9.04
22.51 9.04
22.68 9.04
22.77 9.04
22.81 9.04
23.21 9.03
23.27 9.02
23.38 9.02
23.99 9.02
24.12 9.02
24.55 9.02
25.15 9.02
25.39 9.02
25.49 9.02
25.84 9.02
26.15 9.02
26.19 9.02
26.2 9.02
26.7 9.02
26.76 9.02
27.23 9.02
27.8 9.02
27.91 9.01
28.52 9.01
28.86 9
28.98 9
29.04 9
29.78 9
30.09 9
30.8 9
31.9 9
32.19 9
38.61 9


==> dat/t_avg_toulbar_lb_ehi-85.dat <==
3.62 0.09
3.69 0.18
3.95 0.27
4.67 0.36
4.81 0.45
5.79 0.54
6.14 0.63
7.19 0.72
7.65 0.81
8.5 0.9
9.05 0.92
9.06 0.99
9.2 1.08
10.14 1.13
10.15 1.17
11.02 1.26
11.32 1.35
11.33 1.35
11.43 1.44
11.58 1.53
11.59 1.62
12.25 1.71
12.45 1.8
12.59 1.89
12.64 1.98
12.65 2.07
12.72 2.16
12.97 2.25
13.57 2.34
13.75 2.43
14.05 2.52
14.06 2.52
14.85 2.61
15.66 2.7
16.06 2.79
16.68 2.88
16.71 2.97
16.74 2.98
16.76 3.07
16.78 3.08
16.89 3.09
16.94 3.1
16.98 3.11
17.01 3.12
17.03 3.13
17.04 3.14
17.06 3.15
17.07 3.15
17.14 3.24
17.93 3.33
17.94 3.33
18.05 3.42
18.06 3.42
18.21 3.51
18.24 3.62
18.25 3.63
18.28 3.64
18.31 3.65
18.32 3.66
18.33 3.67
18.34 3.68
18.35 3.69
18.65 3.78
19.33 3.8
19.39 3.89
19.42 3.9
19.47 3.91
19.49 4
19.5 4.01
19.52 4.02
19.54 4.03
19.55 4.04
19.56 4.05
19.77 4.14
19.79 4.23
20.47 4.32
20.89 4.33
20.97 4.42
20.99 4.43
21.07 4.44
21.12 4.45
21.16 4.46
21.18 4.47
21.2 4.48
21.21 4.49
21.22 4.5
21.7 4.51
21.75 4.59
22.02 4.6
22.11 4.64
22.14 4.65
22.16 4.66
22.18 4.67
22.19 4.68
22.45 4.77
22.6 4.86
22.92 4.95
23.22 4.96
23.23 5.04
23.52 5.06
23.54 5.07
23.59 5.08
23.64 5.09
23.68 5.1
23.7 5.11
23.71 5.12
23.73 5.13
25.18 5.22
25.35 5.31
25.77 5.34
25.82 5.35
25.87 5.36
25.9 5.37
25.93 5.38
25.95 5.39
25.97 5.4
26.31 5.41
26.39 5.42
26.48 5.43
26.52 5.44
26.56 5.45
26.59 5.46
26.6 5.47
26.62 5.48
26.64 5.49
27.2 5.51
27.31 5.52
27.39 5.53
27.44 5.54
27.48 5.55
27.5 5.56
27.53 5.57
27.55 5.58
28.79 5.67
29.84 5.76
29.85 5.76
31.26 5.85
31.29 5.87
31.34 5.88
31.36 5.89
31.37 5.9
31.44 5.91
31.47 5.92
31.51 5.93
31.54 5.94
31.56 5.96
31.6 5.97
31.63 6.06
31.66 6.07
31.73 6.08
31.78 6.09
31.81 6.1
31.84 6.11
31.86 6.12
33.44 6.21
33.78 6.3
33.95 6.37
33.97 6.38
33.98 6.39
36.34 6.4
36.53 6.41
36.75 6.42
36.87 6.43
36.95 6.44
37 6.45
37.04 6.46
37.08 6.47
37.1 6.48
37.12 6.49
37.18 6.5
37.31 6.51
37.4 6.52
37.45 6.53
37.49 6.54
37.52 6.55
37.54 6.56
37.57 6.57
40.63 6.59
40.75 6.6
40.89 6.61
40.97 6.62
41.03 6.63
41.08 6.64
41.12 6.65
41.16 6.66
41.45 6.72
41.47 6.73
41.51 6.74
41.54 6.75
42.52 6.76
42.95 6.77
43.21 6.78
43.37 6.79
43.47 6.8
43.53 6.81
43.59 6.82
43.63 6.83
43.67 6.84
43.68 6.84
45.1 6.93
46.59 6.94
46.61 7.01
46.64 7.02
47.7 7.03
48.06 7.11
48.35 7.12
48.59 7.13
48.85 7.14
48.98 7.15
49.07 7.16
49.09 7.17
49.12 7.18
49.16 7.19
49.19 7.2
49.24 7.21
49.27 7.22
49.57 7.23
49.73 7.24
49.84 7.25
49.91 7.26
49.97 7.27
50.01 7.28
50.05 7.29
56.54 7.3
56.77 7.31
57.11 7.32
57.33 7.33
57.45 7.34
57.55 7.35
57.61 7.36
57.66 7.37
57.72 7.38
58.34 7.39
58.35 7.4
58.74 7.41
58.96 7.42
59.11 7.43
59.2 7.44
59.27 7.45
59.33 7.46
59.4 7.47
60.08 7.48
60.25 7.49
60.59 7.5
60.79 7.51
60.91 7.52
60.98 7.53
61.04 7.54
61.09 7.55
61.13 7.56
62.32 7.57
62.4 7.58
62.69 7.59
62.82 7.6
62.92 7.61
62.97 7.62
63.02 7.63
63.06 7.64
63.1 7.65
69.43 7.66
69.53 7.67
69.83 7.68
70.01 7.69
70.13 7.7
70.22 7.71
70.28 7.72
70.34 7.73
70.39 7.75
70.66 7.76
71.13 7.77
71.35 7.78
71.5 7.79
71.6 7.8
71.65 7.81
71.7 7.82
71.75 7.83
74.15 7.84
74.29 7.85
74.55 7.86
74.74 7.87
74.87 7.88
74.94 7.89
75 7.9
75.04 7.91
75.09 7.92
78.37 7.95
78.44 7.96
78.51 7.97
78.55 7.98
78.59 7.99
78.62 8
78.64 8.01
80.18 8.02
80.46 8.03
80.8 8.04
80.98 8.05
81.1 8.06
81.16 8.07
81.22 8.08
81.27 8.09
81.32 8.1
83.6 8.11
83.72 8.12
84.06 8.13
84.27 8.14
84.4 8.15
84.5 8.16
84.56 8.17
84.62 8.18
84.67 8.19
89.34 8.2
90.06 8.21
90.59 8.22
90.84 8.23
91.02 8.24
91.13 8.25
91.21 8.26
91.27 8.27
91.35 8.28
111.07 8.3
111.64 8.31
111.99 8.32
112.43 8.33
112.44 8.34
112.55 8.35
112.65 8.36
112.76 8.37
130.09 8.38
130.39 8.39
130.87 8.4
131.3 8.41
131.63 8.42
131.82 8.43
131.97 8.44
132.08 8.45
132.19 8.46
140.61 8.48
140.8 8.49
141.1 8.5
141.29 8.51
141.42 8.52
141.53 8.53
141.61 8.54
141.68 8.55
169.41 8.57
170.28 8.58
170.85 8.59
171.24 8.6
171.48 8.61
171.7 8.62
171.88 8.63
172.04 8.64
236.25 8.65
236.98 8.66
242.22 8.73
339.19 8.74
341.57 8.75
343.15 8.76
344.05 8.77
344.65 8.78
345.06 8.79
345.38 8.8
345.65 8.81
345.92 8.82
710.44 8.91
982.93 8.92
989.32 8.93
994.38 8.94
997.25 8.95
999.43 8.96
1000.88 8.97
1002.12 8.98
1003.11 8.99
1003.85 9


==> dat/t_avg_toulbar_lb_ehi-90.dat <==
0.91 0.01
1.76 0.01
2.46 0.01
2.81 0.01
2.88 0.01
3.29 0.01
4.72 0.09
4.76 0.09
5.65 0.11
5.66 0.18
6.47 0.27
6.57 0.36
6.67 0.45
7.75 0.54
10.12 0.56
10.13 0.63
10.66 0.72
10.85 0.81
11.4 0.9
11.51 0.99
11.58 1.08
11.59 1.08
13.01 1.17
13.33 1.26
13.42 1.35
13.5 1.44
13.69 1.53
13.77 1.62
13.96 1.63
13.97 1.71
14.46 1.8
14.72 1.89
15.12 1.98
15.58 2.07
17.71 2.16
17.83 2.25
18.09 2.28
18.13 2.29
18.14 2.3
18.19 2.31
18.22 2.32
18.24 2.35
18.25 2.36
18.26 2.37
18.27 2.38
18.3 2.4
18.33 2.42
18.34 2.43
18.35 2.44
18.37 2.46
18.38 2.47
18.4 2.48
18.42 2.49
18.44 2.51
18.45 2.52
18.93 2.54
18.97 2.55
19.02 2.56
19.05 2.57
19.06 2.58
19.08 2.59
19.09 2.61
19.1 2.7
19.11 2.79
20.44 2.84
20.46 2.85
20.47 2.86
20.48 2.87
20.49 2.88
20.5 2.88
22.15 2.97
23.14 3.06
23.35 3.15
23.58 3.17
23.64 3.18
23.66 3.27
23.69 3.28
23.73 3.29
23.75 3.3
23.77 3.31
23.78 3.32
23.8 3.33
24.11 3.42
24.46 3.51
24.94 3.6
27.76 3.61
27.77 3.69
27.79 3.7
27.82 3.71
27.96 3.72
28.02 3.73
28.07 3.74
28.09 3.75
28.12 3.76
28.13 3.77
28.14 3.78
28.69 3.87
28.96 3.96
29.86 3.98
30 4.08
30.01 4.09
30.09 4.1
30.12 4.11
30.14 4.12
30.16 4.16
30.18 4.18
30.2 4.19
30.21 4.2
30.22 4.21
30.23 4.22
30.24 4.23
30.25 4.24
30.26 4.25
30.29 4.26
30.35 4.27
30.4 4.28
30.44 4.29
30.47 4.3
30.49 4.31
30.52 4.32
30.84 4.41
31.69 4.42
31.71 4.43
31.76 4.44
31.8 4.45
31.88 4.46
31.94 4.47
31.95 4.48
31.99 4.49
32.01 4.5
32.02 4.51
32.03 4.52
32.05 4.53
32.07 4.54
32.08 4.55
32.11 4.56
32.15 4.57
32.17 4.58
32.18 4.59
32.29 4.63
32.35 4.64
32.38 4.65
32.42 4.66
32.44 4.67
32.47 4.68
32.62 4.71
32.74 4.72
32.82 4.73
32.88 4.74
32.91 4.75
32.94 4.76
32.97 4.77
33.99 4.78
34 4.86
35.33 4.95
35.65 4.96
35.75 4.97
35.77 4.99
35.79 5
35.88 5.01
35.94 5.02
35.97 5.03
36 5.05
36.03 5.06
36.04 5.07
36.05 5.08
36.1 5.09
36.14 5.1
36.17 5.11
36.2 5.12
36.22 5.13
36.66 5.14
36.73 5.15
36.93 5.16
37.02 5.17
37.09 5.18
37.14 5.19
37.17 5.2
37.19 5.21
37.22 5.22
37.92 5.25
38 5.26
38.06 5.27
38.1 5.28
38.13 5.29
38.16 5.3
38.18 5.31
40.54 5.39
40.56 5.4
40.7 5.41
41.01 5.42
41.25 5.43
41.36 5.44
41.45 5.45
41.51 5.46
41.55 5.47
41.57 5.52
41.58 5.53
41.6 5.54
41.61 5.55
41.65 5.56
41.69 5.57
41.73 5.58
42.89 5.67
44.04 5.76
44.98 5.81
45.01 5.82
45.05 5.83
45.08 5.84
45.11 5.85
51.41 5.86
51.56 5.87
51.66 5.88
51.77 5.9
51.89 5.91
51.92 5.92
51.97 5.93
52.02 5.95
52.06 5.96
52.09 5.97
52.12 5.98
52.18 5.99
52.25 6
52.35 6.01
52.41 6.02
52.45 6.03
52.49 6.04
52.52 6.05
52.55 6.06
52.57 6.07
52.59 6.08
52.61 6.09
52.63 6.1
52.64 6.11
52.65 6.13
52.66 6.14
53.01 6.15
53.18 6.16
53.3 6.17
53.38 6.18
53.45 6.19
53.5 6.2
53.56 6.21
59.55 6.22
60 6.23
60.4 6.24
60.6 6.25
60.74 6.26
60.84 6.27
60.91 6.28
60.96 6.29
61.01 6.3
61.25 6.31
61.36 6.32
61.59 6.33
61.69 6.34
61.77 6.35
61.81 6.36
61.84 6.37
61.86 6.38
61.89 6.39
63.49 6.42
63.54 6.43
63.58 6.44
63.68 6.45
63.75 6.46
63.79 6.47
63.83 6.48
63.85 6.49
63.88 6.5
64.17 6.51
64.3 6.6
64.34 6.61
64.45 6.62
64.53 6.63
64.58 6.64
64.63 6.65
64.69 6.66
69.54 6.75
70.01 6.76
70.02 6.77
70.08 6.78
70.23 6.79
70.35 6.8
70.42 6.81
70.48 6.82
70.53 6.83
70.58 6.84
72.78 6.85
73.22 6.86
73.6 6.87
73.82 6.88
73.98 6.89
74.07 6.9
74.15 6.91
74.21 6.92
74.25 6.93
78.09 6.94
78.64 6.95
79.05 6.96
79.28 6.97
79.45 6.98
79.54 6.99
79.62 7
79.68 7.01
79.75 7.02
80.95 7.03
81.17 7.04
81.62 7.05
81.84 7.06
82.01 7.07
82.12 7.08
82.2 7.09
82.26 7.1
82.31 7.11
82.85 7.12
83.62 7.13
84.18 7.14
84.47 7.15
84.65 7.16
84.77 7.17
84.85 7.18
84.91 7.19
84.99 7.2
88.02 7.21
88.36 7.22
88.86 7.23
89.12 7.24
89.26 7.25
89.36 7.26
89.43 7.27
89.48 7.28
89.53 7.29
95.31 7.31
95.64 7.32
95.95 7.33
96.15 7.34
96.29 7.35
96.43 7.36
96.5 7.37
96.56 7.38
99.08 7.4
99.14 7.41
99.35 7.42
99.5 7.43
99.6 7.44
99.68 7.45
99.74 7.46
99.79 7.47
100.34 7.48
100.45 7.49
100.87 7.5
101.1 7.51
101.26 7.52
101.37 7.53
101.46 7.54
101.51 7.55
101.57 7.56
103.24 7.57
103.7 7.58
104.21 7.59
104.49 7.6
104.69 7.61
104.84 7.62
104.95 7.63
105.03 7.64
105.11 7.65
109.3 7.67
109.35 7.69
109.41 7.7
109.48 7.71
109.55 7.72
109.6 7.73
109.64 7.74
114.76 7.75
115.18 7.76
115.7 7.77
116.01 7.78
116.22 7.79
116.35 7.8
116.46 7.81
116.53 7.82
116.61 7.83
119.28 7.86
119.44 7.88
119.54 7.89
119.64 7.9
119.72 7.91
119.8 7.92
132.63 7.93
132.9 7.94
133.47 7.95
133.55 7.96
134.11 7.97
134.36 7.98
134.48 7.99
134.74 8
134.76 8.01
134.93 8.02
134.99 8.03
135.05 8.04
135.16 8.06
135.27 8.07
135.28 8.08
135.38 8.09
135.5 8.1
151.09 8.11
152.06 8.12
152.86 8.13
153.32 8.14
153.65 8.15
153.87 8.16
154.03 8.17
154.16 8.18
154.28 8.19
201.08 8.28
203.51 8.29
204.26 8.3
205.05 8.31
205.53 8.32
205.85 8.33
205.87 8.42
206.07 8.43
206.24 8.44
206.36 8.45
206.49 8.46
285.79 8.48
287.07 8.49
287.73 8.5
288.25 8.51
288.58 8.52
288.88 8.53
289.1 8.54
289.2 8.55
289.33 8.56
293.8 8.58
294.5 8.59
295.24 8.6
295.61 8.61
296 8.62
296.24 8.63
296.5 8.64
307.55 8.65
309.64 8.66
311.44 8.67
312.49 8.68
313.28 8.69
313.73 8.7
314.11 8.71
314.41 8.72
314.69 8.73
355.95 8.74
358.52 8.75
359.99 8.76
361 8.77
361.72 8.78
362.18 8.79
362.54 8.8
362.85 8.81
363.15 8.82
377.5 8.83
379.58 8.84
381.24 8.85
382.14 8.86
382.76 8.87
383.16 8.88
383.49 8.89
383.75 8.9
384.02 8.91
702.58 8.92
760.69 8.92
1451.63 8.92
1469.55 8.92
1475.74 8.95
1475.83 8.96
1476.52 8.97
1477.05 8.98
1477.51 8.99
1477.92 9
1477.93 9


==> dat/t_avg_toulbar_ub_ehi-85.dat <==
0.19 632.98
0.2 380.56
0.21 333.4
0.22 325.37
0.23 325.12
0.24 324.84
0.25 324.38
0.26 324
0.27 323.7
0.28 323.08
0.29 322.53
0.3 321.73
0.31 320.84
0.32 319.73
0.33 319.05
0.34 318.48
0.35 317.66
0.36 317.03
0.37 316.31
0.38 315.55
0.39 315.04
0.4 251.14
0.41 218.98
0.42 194.2
0.43 193.71
0.44 192.78
0.45 192.18
0.46 191.8
0.47 190.79
0.48 190.05
0.49 189.15
0.5 188.44
0.51 187.75
0.52 186.96
0.53 185.67
0.54 184.58
0.55 183.42
0.56 182.31
0.57 182.03
0.58 181.25
0.59 180.22
0.6 179.59
0.61 179
0.62 178.16
0.63 177.21
0.64 176.71
0.65 176.18
0.66 174.65
0.67 173.84
0.68 173.43
0.69 172.56
0.7 171.5
0.71 170.24
0.72 169.47
0.73 169.06
0.74 168.39
0.75 167.44
0.76 166.97
0.77 166.15
0.78 165.72
0.79 165.17
0.8 164.29
0.81 163.76
0.82 162.96
0.83 162.23
0.84 161.02
0.85 160.28
0.86 159.61
0.87 159.01
0.88 158
0.89 157.29
0.9 156.63
0.91 156.26
0.92 155.27
0.93 154.02
0.94 153.72
0.95 153.08
0.96 152.68
0.97 151.9
0.98 151.56
0.99 150.65
1 150.2
1.01 149.35
1.02 148.38
1.03 147.82
1.04 146.9
1.05 146.17
1.06 145.48
1.07 144.75
1.08 144.39
1.09 143.55
1.1 143.04
1.11 141.77
1.12 141.14
1.13 140.46
1.14 139.6
1.15 138.97
1.16 138.29
1.17 137.55
1.18 137.14
1.19 136.83
1.2 136.42
1.21 135.61
1.22 134.73
1.23 134.34
1.24 134.17
1.25 133.62
1.26 133.24
1.27 132.31
1.28 131.4
1.29 130.76
1.3 130.03
1.31 129.54
1.32 129.1
1.33 128.19
1.34 127.78
1.35 127.12
1.36 126.64
1.37 126.17
1.38 125.59
1.39 125.19
1.4 124.67
1.41 123.96
1.42 123.63
1.43 122.88
1.44 122.36
1.45 121.88
1.46 121.47
1.47 121.03
1.48 120.53
1.49 120.11
1.5 119.82
1.51 119.2
1.52 118.91
1.53 118.55
1.54 118.06
1.55 117.46
1.56 116.83
1.57 116.41
1.58 115.87
1.59 115.49
1.6 114.75
1.61 114.42
1.62 114.04
1.63 113.82
1.64 113.16
1.65 112.83
1.66 112.11
1.67 111.48
1.68 111.18
1.69 111.12
1.7 110.61
1.71 110.44
1.72 110.01
1.73 109.95
1.74 108.84
1.75 108.59
1.76 108.13
1.77 107.4
1.78 106.93
1.79 106.4
1.8 106.16
1.81 105.87
1.82 105.8
1.83 105.59
1.84 105.49
1.85 105.12
1.86 104.77
1.87 104.54
1.88 104.44
1.89 104.22
1.9 104.13
1.91 103.82
1.92 103.53
1.93 103.15
1.94 102.64
1.95 102.04
1.96 101.79
1.97 101.33
1.98 101.11
1.99 100.93
2 100.46
2.02 100.1
2.03 99.84
2.04 99.46
2.05 99.04
2.06 98.72
2.07 98.37
2.08 98.03
2.09 97.71
2.1 97.4
2.11 97.04
2.12 96.96
2.13 96.49
2.14 96.11
2.15 95.51
2.16 95.15
2.17 94.95
2.18 94.63
2.19 94.35
2.2 93.86
2.21 93.65
2.22 93.43
2.23 93.08
2.24 92.81
2.25 92.2
2.26 91.78
2.27 91.07
2.28 90.78
2.29 90.48
2.3 90
2.31 89.62
2.32 89.36
2.33 89.08
2.34 88.9
2.35 88.62
2.36 88.41
2.37 88.32
2.38 88.28
2.39 87.62
2.4 87.38
2.41 87.2
2.42 86.78
2.43 86.44
2.44 86.22
2.45 86.15
2.46 85.83
2.47 85.69
2.48 85.28
2.49 85.19
2.5 84.98
2.51 84.79
2.52 84.49
2.53 84.48
2.54 84.2
2.55 84.01
2.56 83.94
2.57 83.86
2.58 83.66
2.59 83.56
2.6 83.49
2.61 83.22
2.62 83.03
2.63 82.78
2.64 82.66
2.65 82.4
2.66 82.22
2.67 81.98
2.69 81.65
2.7 81.53
2.71 81.32
2.72 81.3
2.73 81.13
2.74 81.01
2.75 80.8
2.76 80.79
2.77 80.46
2.78 80.31
2.79 80.15
2.8 79.77
2.81 79.54
2.82 79.43
2.85 79.06
2.86 78.88
2.87 78.83
2.88 78.67
2.89 78.57
2.9 78.34
2.91 78.05
2.92 77.87
2.93 77.69
2.94 77.51
2.95 77.44
2.96 77.22
2.97 77.08
2.98 76.81
2.99 76.8
3 76.61
3.01 76.44
3.02 76.28
3.03 76.07
3.04 75.87
3.05 75.69
3.06 75.67
3.07 75.59
3.08 75.51
3.09 75.41
3.1 75.15
3.11 74.95
3.13 74.8
3.14 74.69
3.15 74.51
3.16 74.2
3.17 73.95
3.18 73.87
3.19 73.83
3.21 73.75
3.22 73.69
3.23 73.46
3.26 73.29
3.27 73.13
3.28 73.06
3.29 72.95
3.3 72.86
3.31 72.83
3.32 72.67
3.33 72.6
3.34 72.46
3.35 72.28
3.37 72.15
3.38 72
3.39 71.81
3.4 71.78
3.41 71.62
3.42 71.45
3.43 71.34
3.45 71.3
3.46 71.2
3.47 71.11
3.48 71.02
3.49 70.59
3.5 70.21
3.51 70.17
3.52 69.83
3.53 69.7
3.54 69.67
3.55 69.5
3.56 69.42
3.57 69.26
3.58 69.19
3.59 68.84
3.6 68.83
3.61 68.82
3.62 68.57
3.63 68.33
3.64 68.17
3.65 68
3.66 67.95
3.68 67.73
3.69 67.69
3.7 67.6
3.71 67.44
3.72 67.13
3.73 66.82
3.74 66.45
3.75 66.37
3.76 66.29
3.77 66.26
3.78 66.15
3.79 66.07
3.8 65.97
3.82 65.89
3.83 65.7
3.84 65.49
3.85 65.35
3.86 65.11
3.88 64.94
3.89 64.74
3.9 64.58
3.92 64.49
3.93 64.38
3.94 64.29
3.95 64.16
3.96 64
3.97 63.62
3.98 63.59
3.99 63.53
4 63.28
4.01 62.98
4.02 62.97
4.03 62.82
4.04 62.73
4.05 62.62
4.06 62.58
4.08 62.45
4.09 61.99
4.1 61.89
4.11 61.84
4.12 61.67
4.13 61.37
4.14 61.35
4.15 61.28
4.16 61.21
4.17 61.12
4.18 60.94
4.19 60.9
4.2 60.87
4.22 60.77
4.23 60.73
4.24 60.39
4.25 60.18
4.26 60.02
4.27 60
4.28 59.84
4.29 59.61
4.3 59.42
4.31 59.24
4.32 59.19
4.33 59.01
4.34 58.77
4.35 58.67
4.36 58.62
4.37 58.42
4.38 58.38
4.4 58.31
4.41 58.3
4.42 58.11
4.43 58.03
4.44 57.92
4.45 57.77
4.46 57.68
4.48 57.47
4.49 57.35
4.52 57.22
4.53 57.16
4.54 57.07
4.55 56.99
4.56 56.95
4.59 56.77
4.6 56.75
4.61 56.7
4.62 56.62
4.63 56.33
4.64 56.29
4.65 56.28
4.66 56.19
4.67 55.97
4.68 55.95
4.7 55.76
4.72 55.67
4.74 55.58
4.75 55.51
4.78 55.5
4.79 55.48
4.8 55.43
4.81 55.43
4.82 55.42
4.84 55.35
4.85 55.34
4.86 55.29
4.87 55.19
4.88 55.12
4.89 54.8
4.91 54.75
4.92 54.65
4.93 54.64
4.94 54.55
4.95 54.52
4.96 54.45
4.97 54.43
4.98 54.36
5 54.3
5.01 54.29
5.02 54.22
5.04 54.03
5.05 54.02
5.06 53.9
5.07 53.8
5.08 53.77
5.09 53.46
5.1 53.39
5.11 53.37
5.12 53.3
5.13 53.21
5.15 53.12
5.16 52.96
5.18 52.93
5.19 52.89
5.2 52.8
5.23 52.73
5.24 52.71
5.25 52.62
5.26 52.58
5.27 52.53
5.3 52.44
5.32 52.19
5.34 52.12
5.35 52.11
5.36 51.9
5.37 51.81
5.38 51.61
5.39 51.6
5.4 51.51
5.41 51.5
5.42 51.49
5.43 51.48
5.44 51.46
5.46 51.39
5.48 51.37
5.49 51.02
5.53 50.93
5.54 50.9
5.55 50.76
5.57 50.72
5.58 50.58
5.6 50.53
5.61 50.46
5.62 50.44
5.63 50.41
5.64 50.1
5.65 50.02
5.66 49.86
5.67 49.83
5.7 49.81
5.73 49.79
5.74 49.7
5.76 49.68
5.78 49.59
5.79 49.42
5.8 49.34
5.81 49.27
5.82 49.26
5.83 49.08
5.85 48.97
5.89 48.95
5.9 48.9
5.92 48.89
5.93 48.85
5.94 48.8
5.95 48.79
5.97 48.71
5.98 48.6
5.99 48.52
6 48.44
6.01 48.31
6.04 48.3
6.06 48.29
6.07 48.27
6.08 48.25
6.09 48.1
6.12 48.03
6.14 48.02
6.16 47.93
6.17 47.54
6.2 47.45
6.21 47.32
6.26 47.19
6.28 47.14
6.29 46.99
6.3 46.98
6.32 46.96
6.34 46.89
6.36 46.74
6.37 46.58
6.39 46.56
6.4 46.49
6.42 46.41
6.43 46.4
6.45 46.29
6.46 46.23
6.47 46.21
6.48 46.14
6.49 46.13
6.51 46.12
6.52 46.02
6.53 46
6.54 45.95
6.55 45.85
6.56 45.74
6.57 45.67
6.58 45.65
6.59 45.5
6.61 45.49
6.67 45.37
6.69 45.21
6.71 45.12
6.73 45.02
6.75 44.85
6.76 44.83
6.78 44.82
6.79 44.74
6.81 44.72
6.82 44.71
6.83 44.69
6.84 44.66
6.85 44.65
6.87 44.59
6.89 44.57
6.92 44.55
6.93 44.53
6.94 44.47
6.96 44.35
6.97 44.26
6.99 44.25
7 44.07
7.04 44.05
7.05 44.02
7.06 43.92
7.07 43.9
7.08 43.82
7.1 43.67
7.12 43.46
7.13 43.45
7.14 43.43
7.15 43.25
7.16 43.24
7.17 43.05
7.19 43.03
7.21 43.02
7.22 42.95
7.23 42.9
7.24 42.81
7.3 42.71
7.34 42.51
7.38 42.44
7.39 42.35
7.4 42.21
7.41 42.2
7.42 42.17
7.43 42.08
7.46 42.06
7.47 42.05
7.48 42.04
7.49 41.91
7.5 41.86
7.52 41.76
7.53 41.6
7.57 41.47
7.58 41.39
7.59 41.36
7.6 41.17
7.61 41.01
7.62 40.99
7.63 40.97
7.64 40.87
7.65 40.87
7.66 40.84
7.67 40.76
7.7 40.67
7.72 40.58
7.76 40.48
7.82 40.29
7.83 40.28
7.84 40.16
7.85 40.04
7.87 39.94
7.88 39.88
7.89 39.62
7.9 39.61
7.91 39.54
7.92 39.46
7.93 39.35
7.95 39.29
7.96 39.24
7.97 39.11
7.99 38.99
8 38.94
8.01 38.92
8.03 38.84
8.05 38.74
8.07 38.72
8.1 38.55
8.14 38.49
8.16 38.33
8.18 38.31
8.2 38.14
8.24 38.07
8.3 37.97
8.33 37.87
8.34 37.78
8.35 37.65
8.36 37.59
8.37 37.53
8.42 37.51
8.43 37.27
8.44 37.24
8.48 37.09
8.49 36.99
8.5 36.99
8.52 36.98
8.54 36.97
8.55 36.9
8.56 36.8
8.57 36.79
8.59 36.77
8.61 36.61
8.63 36.54
8.65 36.47
8.67 36.36
8.69 36.29
8.7 36.28
8.73 36.2
8.75 36.13
8.78 36.1
8.83 36.03
8.84 35.97
8.88 35.95
8.9 35.79
8.93 35.77
8.98 35.76
9.01 35.75
9.05 35.74
9.06 35.74
9.09 35.67
9.11 35.61
9.12 35.6
9.15 35.59
9.16 35.56
9.19 35.49
9.2 35.49
9.3 35.48
9.36 35.47
9.37 35.38
9.38 35.37
9.4 35.31
9.41 35.29
9.42 35.28
9.44 35.27
9.48 35.18
9.5 35.17
9.51 35.15
9.53 35.05
9.54 35.04
9.55 34.99
9.56 34.92
9.57 34.85
9.58 34.79
9.59 34.73
9.62 34.71
9.64 34.64
9.65 34.63
9.66 34.62
9.69 34.61
9.77 34.52
9.78 34.33
9.81 34.31
9.83 34.29
9.88 34.11
9.9 34.02
9.91 33.84
9.92 33.77
9.94 33.72
9.95 33.69
10 33.62
10.06 33.61
10.09 33.6
10.1 33.52
10.12 33.51
10.14 33.5
10.15 33.5
10.16 33.41
10.2 33.39
10.21 33.33
10.22 33.27
10.24 33.26
10.27 33.16
10.28 33
10.31 32.93
10.34 32.91
10.36 32.84
10.38 32.83
10.39 32.77
10.5 32.67
10.58 32.53
10.59 32.51
10.6 32.5
10.61 32.49
10.62 32.4
10.63 32.34
10.66 32.26
10.67 32.16
10.68 32.07
10.71 32.06
10.74 31.98
10.83 31.97
10.84 31.96
10.85 31.95
10.88 31.88
10.94 31.79
10.99 31.78
11.02 31.78
11.1 31.77
11.13 31.75
11.14 31.66
11.15 31.64
11.19 31.46
11.2 31.4
11.21 31.23
11.25 31.22
11.26 31.14
11.27 31.07
11.3 31.05
11.32 30.96
11.33 30.96
11.37 30.94
11.38 30.87
11.39 30.86
11.4 30.85
11.41 30.84
11.42 30.82
11.43 30.74
11.46 30.65
11.49 30.57
11.53 30.51
11.55 30.5
11.56 30.49
11.58 30.49
11.59 30.4
11.62 30.39
11.63 30.38
11.64 30.31
11.65 30.3
11.7 30.29
11.72 30.27
11.75 30.2
11.79 30.11
11.93 30.04
12.07 30.03
12.08 30.02
12.09 30.01
12.13 29.96
12.15 29.95
12.16 29.87
12.17 29.77
12.2 29.76
12.25 29.67
12.27 29.65
12.31 29.46
12.32 29.39
12.33 29.3
12.34 29.28
12.36 29.25
12.38 29.18
12.39 29.16
12.41 29.14
12.43 29.07
12.45 29.07
12.47 29.06
12.5 29.05
12.52 28.96
12.54 28.94
12.56 28.85
12.57 28.76
12.59 28.76
12.62 28.75
12.63 28.67
12.64 28.67
12.65 28.67
12.66 28.6
12.71 28.58
12.72 28.58
12.73 28.57
12.79 28.55
12.81 28.53
12.88 28.46
12.89 28.39
12.97 28.39
13 28.38
13.04 28.37
13.06 28.31
13.08 28.24
13.11 27.96
13.17 27.95
13.19 27.87
13.2 27.85
13.23 27.76
13.29 27.75
13.3 27.74
13.34 27.72
13.38 27.7
13.44 27.63
13.52 27.62
13.57 27.62
13.63 27.61
13.65 27.6
13.67 27.59
13.75 27.57
13.83 27.56
13.84 27.55
13.9 27.54
13.93 27.53
14.04 27.47
14.05 27.47
14.06 27.45
14.13 27.36
14.14 27.35
14.22 27.34
14.37 27.28
14.39 27.21
14.42 27.12
14.43 27.03
14.44 27.02
14.45 27.01
14.52 26.99
14.6 26.89
14.63 26.83
14.68 26.81
14.71 26.72
14.85 26.71
14.88 26.69
14.89 26.67
14.91 26.6
14.96 26.59
14.98 26.58
15.01 26.53
15.07 26.52
15.1 26.51
15.16 26.49
15.2 26.42
15.22 26.41
15.24 26.34
15.27 26.26
15.33 26.19
15.4 26.1
15.41 26.09
15.42 26.03
15.43 25.92
15.45 25.85
15.46 25.84
15.49 25.83
15.51 25.74
15.6 25.73
15.66 25.73
15.67 25.71
15.74 25.7
15.97 25.62
15.98 25.61
16.01 25.52
16.04 25.35
16.06 25.35
16.07 25.26
16.16 25.19
16.18 25.18
16.22 25.11
16.23 25.04
16.3 24.97
16.32 24.96
16.4 24.86
16.42 24.77
16.49 24.75
16.52 24.68
16.68 24.68
16.71 24.58
16.73 24.53
16.74 24.53
16.76 24.51
16.78 24.42
16.86 24.35
16.87 24.27
16.88 24.26
16.89 24.26
16.9 24.17
16.91 24.16
16.93 24.08
16.94 24.08
16.96 24.06
16.98 24.06
17 23.96
17.01 23.96
17.03 23.96
17.04 23.96
17.05 23.9
17.06 23.9
17.07 23.9
17.12 23.89
17.14 23.89
17.18 23.82
17.21 23.81
17.39 23.73
17.45 23.72
17.47 23.71
17.5 23.63
17.51 23.62
17.53 23.59
17.58 23.52
17.6 23.47
17.71 23.38
17.72 23.37
17.73 23.3
17.77 23.28
17.79 23.21
17.85 23.1
17.87 23.04
17.88 23.03
17.93 23.03
17.94 23.03
18.04 23.02
18.05 23.02
18.06 23.02
18.08 22.95
18.11 22.86
18.13 22.79
18.16 22.78
18.21 22.78
18.24 22.78
18.25 22.78
18.27 22.77
18.28 22.77
18.31 22.77
18.32 22.77
18.33 22.77
18.34 22.77
18.35 22.77
18.45 22.74
18.47 22.73
18.5 22.69
18.52 22.68
18.58 22.59
18.62 22.53
18.65 22.53
18.68 22.52
18.7 22.45
18.71 22.44
18.75 22.42
18.81 22.35
18.83 22.28
18.85 22.27
18.87 22.26
19.02 22.25
19.05 22.17
19.09 22.16
19.14 22.15
19.16 21.93
19.25 21.91
19.27 21.82
19.33 21.82
19.39 21.82
19.42 21.82
19.43 21.81
19.45 21.79
19.47 21.79
19.49 21.79
19.5 21.79
19.52 21.79
19.54 21.79
19.55 21.79
19.56 21.79
19.61 21.7
19.73 21.65
19.76 21.64
19.77 21.64
19.79 21.64
19.89 21.63
19.93 21.55
19.95 21.54
20.1 21.45
20.11 21.38
20.21 21.37
20.34 21.36
20.4 21.35
20.47 21.35
20.48 21.33
20.5 21.31
20.53 21.22
20.68 21.2
20.7 21.11
20.72 21.04
20.84 20.95
20.88 20.86
20.89 20.86
20.92 20.83
20.97 20.83
20.99 20.83
21.07 20.83
21.12 20.83
21.16 20.83
21.17 20.81
21.18 20.81
21.2 20.81
21.21 20.72
21.22 20.72
21.28 20.65
21.44 20.56
21.65 20.53
21.7 20.47
21.75 20.47
21.78 20.46
21.79 20.44
21.82 20.37
21.83 20.29
21.97 20.22
22.02 20.22
22.11 20.22
22.14 20.21
22.16 20.21
22.18 20.21
22.19 20.21
22.4 20.12
22.45 20.12
22.54 20.05
22.6 20.05
22.77 19.96
22.92 19.96
22.95 19.87
23.2 19.8
23.21 19.79
23.22 19.79
23.23 19.79
23.25 19.77
23.3 19.76
23.36 19.75
23.41 19.74
23.52 19.74
23.54 19.74
23.57 19.65
23.59 19.65
23.6 19.56
23.62 19.46
23.64 19.46
23.68 19.46
23.7 19.46
23.71 19.41
23.73 19.41
23.78 19.4
23.85 19.29
23.87 19.22
23.92 19.16
23.93 19.15
24.02 19.14
24.07 19.07
24.13 19.06
24.38 18.99
24.68 18.9
24.83 18.88
24.85 18.81
25.18 18.81
25.35 18.81
25.57 18.79
25.76 18.72
25.77 18.72
25.82 18.72
25.87 18.72
25.9 18.72
25.93 18.72
25.95 18.72
25.97 18.72
26.14 18.66
26.16 18.65
26.25 18.64
26.27 18.6
26.31 18.6
26.35 18.5
26.37 18.48
26.39 18.48
26.48 18.48
26.49 18.47
26.52 18.4
26.56 18.4
26.58 18.34
26.59 18.34
26.6 18.34
26.62 18.34
26.64 18.34
26.74 18.33
26.75 18.32
26.78 18.23
26.94 18.14
27.07 18.08
27.2 18.08
27.31 18.08
27.39 18.08
27.44 18.08
27.48 18.08
27.5 18.08
27.53 18.08
27.55 18.08
27.79 18.01
27.84 17.94
27.85 17.92
28.12 17.82
28.34 17.8
28.43 17.78
28.75 17.71
28.79 17.71
29.06 17.64
29.1 17.62
29.27 17.59
29.38 17.56
29.4 17.49
29.55 17.48
29.76 17.47
29.84 17.47
29.85 17.47
30.5 17.45
30.65 17.36
30.69 17.3
30.7 17.29
30.75 17.28
30.77 17.19
30.92 17.09
31.15 17
31.26 17
31.28 16.92
31.29 16.92
31.34 16.92
31.36 16.92
31.37 16.92
31.44 16.92
31.47 16.92
31.51 16.92
31.54 16.92
31.56 16.92
31.6 16.92
31.63 16.92
31.66 16.92
31.73 16.92
31.78 16.92
31.81 16.92
31.84 16.92
31.86 16.92
31.93 16.91
31.96 16.9
32 16.84
32.01 16.77
32.24 16.75
32.4 16.73
32.84 16.71
32.86 16.64
32.99 16.61
33.22 16.57
33.27 16.55
33.44 16.48
33.54 16.41
33.78 16.41
33.95 16.41
33.97 16.41
33.98 16.41
34.15 16.39
34.36 16.32
34.51 16.22
35.21 16.21
35.32 16.14
35.66 16.07
35.74 15.99
35.94 15.98
36.02 15.96
36.34 15.96
36.42 15.9
36.43 15.89
36.53 15.89
36.75 15.89
36.87 15.89
36.95 15.89
37 15.89
37.04 15.89
37.08 15.89
37.1 15.89
37.12 15.89
37.18 15.89
37.31 15.89
37.4 15.89
37.45 15.89
37.49 15.89
37.52 15.89
37.54 15.89
37.57 15.89
37.76 15.88
37.78 15.82
38.15 15.8
38.19 15.73
38.22 15.72
39.55 15.7
39.65 15.68
39.66 15.61
39.81 15.54
40.02 15.45
40.08 15.36
40.63 15.36
40.75 15.36
40.89 15.36
40.97 15.36
41.03 15.36
41.08 15.36
41.12 15.36
41.16 15.36
41.37 15.27
41.45 15.27
41.47 15.27
41.51 15.27
41.54 15.27
42.15 15.19
42.16 15.11
42.19 15.1
42.22 15.09
42.52 15.09
42.76 15.07
42.95 15.07
42.96 15.05
43.21 15.05
43.37 15.05
43.47 15.05
43.53 15.05
43.59 15.05
43.63 15.05
43.67 15.05
43.68 15.05
44.25 14.98
44.8 14.91
44.93 14.84
45.1 14.84
46.06 14.82
46.07 14.75
46.59 14.75
46.61 14.75
46.64 14.75
46.71 14.73
47.01 14.71
47.4 14.64
47.62 14.58
47.7 14.58
47.71 14.57
47.78 14.5
48.06 14.5
48.35 14.5
48.4 14.49
48.51 14.4
48.59 14.4
48.69 14.33
48.8 14.32
48.85 14.32
48.98 14.32
49.07 14.32
49.09 14.32
49.12 14.32
49.16 14.32
49.19 14.32
49.24 14.32
49.27 14.32
49.57 14.32
49.73 14.32
49.84 14.32
49.91 14.32
49.97 14.32
50.01 14.32
50.05 14.32
50.98 14.25
51.67 14.18
51.86 14.09
51.94 14.08
52.01 14.06
53.3 14.02
54.12 13.93
54.47 13.86
55 13.85
55.03 13.83
55.73 13.8
55.84 13.73
56.01 13.68
56.28 13.63
56.47 13.6
56.53 13.52
56.54 13.52
56.56 13.42
56.77 13.42
56.86 13.4
57.11 13.4
57.24 13.33
57.33 13.33
57.45 13.33
57.55 13.33
57.61 13.33
57.66 13.33
57.72 13.33
57.93 13.3
57.95 13.24
57.98 13.16
58.02 13.15
58.11 13.14
58.16 13.13
58.2 13.11
58.28 13.03
58.34 13.03
58.35 13.03
58.74 13.03
58.9 12.95
58.96 12.95
59.01 12.94
59.11 12.94
59.2 12.94
59.27 12.94
59.33 12.94
59.4 12.94
60.08 12.94
60.25 12.94
60.59 12.94
60.74 12.93
60.79 12.93
60.91 12.93
60.97 12.84
60.98 12.84
61.04 12.84
61.09 12.84
61.13 12.84
62.21 12.83
62.32 12.83
62.4 12.83
62.41 12.76
62.69 12.76
62.82 12.76
62.92 12.76
62.97 12.76
63.02 12.76
63.06 12.76
63.1 12.76
65.23 12.74
65.68 12.68
65.79 12.59
67.42 12.58
67.5 12.52
67.54 12.51
67.82 12.5
68.2 12.48
68.22 12.43
69.18 12.42
69.21 12.34
69.43 12.34
69.53 12.34
69.83 12.34
70.01 12.34
70.13 12.34
70.22 12.34
70.28 12.34
70.34 12.34
70.37 12.25
70.39 12.23
70.66 12.23
70.89 12.15
70.95 12.14
71.13 12.14
71.35 12.14
71.5 12.14
71.6 12.14
71.61 12.12
71.64 12.05
71.65 12.05
71.7 12.05
71.75 12.05
72.12 11.98
72.53 11.96
73.02 11.89
73.27 11.87
73.3 11.86
73.31 11.85
73.61 11.77
74.15 11.77
74.29 11.77
74.55 11.77
74.74 11.77
74.87 11.77
74.94 11.77
75 11.77
75.04 11.77
75.09 11.77
76.5 11.76
76.79 11.69
76.85 11.67
76.91 11.65
76.96 11.58
76.97 11.57
77.35 11.5
78.37 11.5
78.44 11.5
78.51 11.5
78.55 11.5
78.59 11.5
78.62 11.5
78.64 11.5
79.31 11.48
79.34 11.41
80.18 11.41
80.46 11.41
80.8 11.41
80.98 11.41
81.1 11.41
81.16 11.41
81.22 11.41
81.27 11.41
81.32 11.41
82.26 11.32
83.6 11.32
83.72 11.32
84.06 11.32
84.27 11.32
84.4 11.32
84.5 11.32
84.56 11.32
84.62 11.32
84.67 11.32
86.47 11.31
86.79 11.24
86.82 11.14
88.71 11.12
88.73 11.05
89.34 11.05
90.06 11.05
90.59 11.05
90.84 11.05
91.02 11.05
91.13 11.05
91.21 11.05
91.27 11.05
91.35 11.05
95.22 10.99
95.46 10.96
95.63 10.95
99.29 10.93
100.69 10.88
102.02 10.87
108.94 10.85
108.95 10.78
109.63 10.77
111.07 10.77
111.17 10.75
111.64 10.75
111.99 10.75
112.08 10.69
112.25 10.68
112.43 10.68
112.44 10.68
112.55 10.68
112.65 10.68
112.76 10.68
116.67 10.62
117 10.61
127.06 10.53
127.3 10.52
127.97 10.5
127.98 10.43
129.21 10.35
129.37 10.32
130.09 10.32
130.2 10.3
130.39 10.3
130.87 10.3
131.3 10.3
131.63 10.3
131.82 10.3
131.97 10.3
132.08 10.3
132.19 10.3
133.04 10.29
136.55 10.25
136.65 10.22
137.24 10.15
137.35 10.14
137.37 10.13
137.45 10.06
137.56 10.05
138.33 9.97
138.35 9.96
140.61 9.96
140.8 9.96
141.1 9.96
141.29 9.96
141.42 9.96
141.53 9.96
141.61 9.96
141.68 9.96
166.24 9.94
166.26 9.87
169.41 9.87
169.78 9.8
170.28 9.8
170.32 9.71
170.5 9.7
170.85 9.7
171.24 9.7
171.48 9.7
171.7 9.7
171.88 9.7
172.04 9.7
225.52 9.61
227.3 9.55
227.74 9.54
229.85 9.52
229.92 9.45
236.25 9.45
236.98 9.45
242.22 9.45
253.08 9.43
253.23 9.36
338.28 9.34
338.29 9.27
339.19 9.27
341.57 9.27
343.15 9.27
344.05 9.27
344.65 9.27
345.06 9.27
345.38 9.27
345.65 9.27
345.92 9.27
445.26 9.18
519.88 9.1
519.97 9.09
710.44 9.09
978.5 9.07
978.53 9
982.93 9
989.32 9
994.38 9
997.25 9
999.43 9
1000.88 9
1002.12 9
1003.11 9
1003.85 9


==> dat/t_avg_toulbar_ub_ehi-90.dat <==
0.19 952.88
0.2 904.53
0.21 436.46
0.22 343.47
0.23 319.11
0.24 318.96
0.25 311.01
0.26 310.5
0.27 310.3
0.28 309.65
0.29 309.28
0.3 308.82
0.31 308.21
0.32 299.74
0.33 299.32
0.34 298.57
0.35 297.51
0.36 296.5
0.37 295.8
0.38 295.2
0.39 294.59
0.4 286.53
0.41 262.38
0.42 221.87
0.43 213.24
0.44 212.43
0.45 212.09
0.46 211.66
0.47 210.59
0.48 210.13
0.49 209.43
0.5 200.49
0.51 199.86
0.52 199.34
0.53 198.69
0.54 198.16
0.55 197.5
0.56 196.83
0.57 196.37
0.58 195.34
0.59 194.38
0.6 193.93
0.61 193.16
0.62 192.39
0.63 191.69
0.64 190.89
0.65 190
0.66 189.11
0.67 188.39
0.68 187.84
0.69 187.22
0.7 186.51
0.71 185.35
0.72 184.04
0.73 183.06
0.74 182.25
0.75 181.35
0.76 180.33
0.77 179.59
0.78 178.92
0.79 178.69
0.8 177.98
0.81 176.96
0.82 175.98
0.83 175.14
0.84 174.6
0.85 174
0.86 173.28
0.87 172.65
0.88 171.68
0.89 171.09
0.9 170.2
0.91 169.42
0.92 168.25
0.93 167.85
0.94 167.54
0.95 166.9
0.96 166.53
0.97 165.82
0.98 165.26
0.99 164.61
1 164.23
1.01 163.56
1.02 162.24
1.03 161.49
1.04 160.91
1.05 159.7
1.06 159.09
1.07 158.35
1.08 157.81
1.09 157.44
1.1 156.43
1.11 155.98
1.12 155.13
1.13 153.95
1.14 153.14
1.15 152.36
1.16 151.84
1.17 151.37
1.18 151.03
1.19 150.71
1.2 150.3
1.21 149.42
1.22 148.92
1.23 148.49
1.24 147.88
1.25 147.31
1.26 146.02
1.27 145.79
1.28 145.09
1.29 144.46
1.3 143.99
1.31 143.65
1.32 143.6
1.33 143.38
1.34 143.18
1.35 142.15
1.36 141.77
1.37 141.24
1.38 140.55
1.39 140.01
1.4 139.58
1.41 139.24
1.42 138.69
1.43 138.08
1.44 137.88
1.45 137.25
1.46 136.84
1.47 136.42
1.48 135.87
1.49 135.05
1.5 134.42
1.51 134.07
1.52 133.74
1.53 133.36
1.54 133.04
1.55 132.42
1.56 132.22
1.57 131.59
1.58 131.16
1.59 130.53
1.6 129.93
1.61 129.63
1.62 129.31
1.63 128.85
1.64 128.21
1.65 127.88
1.66 127.47
1.67 127.03
1.68 126.48
1.69 126.02
1.7 125.75
1.71 125.45
1.72 125.02
1.73 124.58
1.74 124.2
1.75 123.64
1.76 123.28
1.77 123.04
1.78 122.74
1.79 122.12
1.8 121.86
1.81 121.18
1.82 121.12
1.83 120.61
1.84 120.29
1.85 119.93
1.86 119.58
1.87 119.16
1.88 118.44
1.89 118.14
1.9 117.38
1.91 117.23
1.92 116.53
1.93 116.01
1.94 115.55
1.95 115.52
1.96 115.21
1.97 115.01
1.98 114.78
1.99 114.49
2 114.24
2.01 114.06
2.02 113.72
2.03 113.53
2.04 113.28
2.05 113.11
2.06 113.04
2.07 112.7
2.08 112.57
2.09 112.09
2.1 111.83
2.11 111.7
2.12 111.35
2.13 111.25
2.14 110.91
2.15 110.72
2.16 110.49
2.17 110
2.18 109.79
2.19 109.22
2.2 108.93
2.21 108.71
2.22 108.49
2.23 108.18
2.24 107.99
2.25 107.82
2.26 107.37
2.27 106.98
2.28 106.68
2.29 106.06
2.3 105.83
2.31 105.49
2.32 105.15
2.33 104.78
2.34 104.47
2.35 103.93
2.36 103.81
2.37 103.45
2.38 103.29
2.39 103.03
2.4 102.77
2.41 102.38
2.42 102.08
2.43 101.72
2.44 101.35
2.45 101.02
2.46 100.81
2.47 100.62
2.48 100.22
2.49 99.66
2.5 99.42
2.51 99.21
2.52 98.94
2.53 98.55
2.54 98.52
2.55 98.29
2.56 98.19
2.57 98.1
2.58 97.81
2.59 97.55
2.61 97.49
2.62 97.27
2.63 96.99
2.64 96.91
2.65 96.85
2.66 96.6
2.67 96.28
2.68 95.93
2.69 95.77
2.7 95.72
2.71 95.6
2.72 95.41
2.73 95.36
2.74 95
2.75 94.55
2.76 94.36
2.77 93.97
2.78 93.89
2.79 93.84
2.8 93.53
2.81 93.1
2.82 93
2.83 92.8
2.84 92.64
2.85 92.41
2.86 91.99
2.87 91.98
2.88 91.57
2.89 91.32
2.9 91.03
2.91 90.98
2.92 90.62
2.93 90.44
2.94 90.07
2.95 89.77
2.96 89.58
2.97 89.51
2.98 89
2.99 88.84
3 88.67
3.01 88.51
3.02 88.24
3.03 88.07
3.04 87.88
3.05 87.68
3.06 87.67
3.08 87.6
3.09 87.56
3.1 87.34
3.11 86.94
3.12 86.87
3.13 86.81
3.14 86.75
3.15 86.72
3.16 86.62
3.17 86.43
3.18 86.4
3.19 86.14
3.2 86.03
3.21 85.91
3.22 85.8
3.23 85.69
3.24 85.67
3.25 85.36
3.26 85.24
3.27 85.01
3.28 84.54
3.29 84.3
3.3 84.08
3.31 83.95
3.32 83.86
3.33 83.73
3.34 83.7
3.35 83.6
3.36 83.48
3.38 83.41
3.41 83.25
3.42 83.24
3.43 83.18
3.44 83.08
3.45 82.82
3.46 82.75
3.47 82.72
3.48 82.59
3.49 82.38
3.5 82.19
3.51 81.96
3.53 81.76
3.54 81.59
3.55 81.58
3.57 81.45
3.58 81.35
3.59 81.21
3.6 81.05
3.61 81.02
3.62 80.75
3.63 80.61
3.64 80.55
3.65 80.19
3.66 80.11
3.68 79.94
3.69 79.83
3.7 79.61
3.71 79.54
3.72 79.46
3.73 79.37
3.74 79.22
3.77 79.2
3.78 79.01
3.79 78.85
3.8 78.55
3.81 78.39
3.82 78.24
3.83 78.08
3.84 77.83
3.85 77.68
3.86 77.58
3.87 77.55
3.88 77.44
3.9 77.22
3.91 77.08
3.92 76.98
3.93 76.81
3.94 76.79
3.95 76.51
3.96 76.43
3.97 76.42
3.98 76.2
3.99 76.08
4 75.75
4.01 75.6
4.02 75.5
4.03 75.48
4.04 75.25
4.05 75.23
4.06 74.73
4.07 74.45
4.08 74.11
4.09 73.74
4.1 73.64
4.11 73.54
4.12 73.28
4.13 73.17
4.14 73.06
4.15 72.88
4.17 72.7
4.18 72.39
4.19 72.23
4.2 72.14
4.21 71.78
4.22 71.55
4.23 71.41
4.24 71.32
4.25 71.16
4.26 71.01
4.27 70.84
4.29 70.71
4.3 70.69
4.32 70.67
4.33 70.57
4.34 70.54
4.35 70.29
4.36 70.12
4.37 70.1
4.38 69.99
4.39 69.95
4.4 69.74
4.41 69.46
4.42 69.34
4.44 69.16
4.45 68.92
4.46 68.74
4.47 68.56
4.48 68.5
4.49 68.47
4.52 68.14
4.53 67.92
4.54 67.41
4.55 67.32
4.57 67.23
4.58 67.18
4.6 66.98
4.61 66.86
4.62 66.77
4.63 66.61
4.64 66.59
4.65 66.5
4.66 66.49
4.67 66.29
4.68 66.1
4.69 65.97
4.7 65.92
4.71 65.9
4.72 65.72
4.73 65.65
4.74 65.4
4.75 65.38
4.76 65.17
4.77 65.01
4.78 64.92
4.79 64.89
4.8 64.79
4.81 64.51
4.84 64.44
4.85 64.43
4.87 64.35
4.88 64.28
4.89 64.14
4.9 63.95
4.91 63.93
4.92 63.92
4.93 63.87
4.94 63.77
4.95 63.68
4.96 63.61
4.97 63.51
4.98 63.5
4.99 63.43
5 63.32
5.01 63.31
5.02 63.29
5.03 63.2
5.04 63.07
5.05 63.04
5.06 62.78
5.08 62.62
5.1 62.43
5.11 62.37
5.13 62.32
5.14 62.31
5.15 62.22
5.18 62.18
5.19 62.11
5.2 61.65
5.21 61.64
5.22 61.54
5.23 61.46
5.25 61.39
5.26 61.38
5.27 61.34
5.28 61.18
5.3 61.06
5.31 60.93
5.32 60.81
5.33 60.73
5.34 60.65
5.35 60.58
5.36 60.5
5.37 60.35
5.38 60.34
5.41 60.28
5.42 60.14
5.43 60.1
5.44 60.03
5.45 59.99
5.46 59.95
5.47 59.84
5.48 59.78
5.49 59.72
5.5 59.63
5.51 59.62
5.53 59.47
5.56 59.43
5.57 59.35
5.59 59.31
5.61 59.22
5.63 59.21
5.64 59.1
5.65 58.94
5.66 58.84
5.67 58.77
5.68 58.76
5.69 58.68
5.71 58.65
5.73 58.53
5.74 58.35
5.77 58.27
5.78 58.19
5.8 58.13
5.81 57.95
5.82 57.88
5.83 57.79
5.84 57.71
5.85 57.7
5.86 57.69
5.88 57.63
5.9 57.62
5.91 57.61
5.92 57.56
5.93 57.47
5.95 57.27
5.96 57.18
5.97 57.07
5.98 56.97
5.99 56.83
6 56.76
6.01 56.59
6.02 56.44
6.03 56.37
6.04 56.22
6.05 56.13
6.07 55.94
6.08 55.83
6.09 55.82
6.1 55.75
6.11 55.66
6.12 55.6
6.14 55.59
6.15 55.48
6.18 55.38
6.19 55.27
6.2 55.25
6.22 55.24
6.24 55.05
6.25 55.04
6.26 54.94
6.27 54.87
6.29 54.77
6.3 54.39
6.31 54.3
6.32 54.23
6.33 54.21
6.34 54.14
6.35 53.99
6.38 53.9
6.39 53.88
6.4 53.79
6.41 53.73
6.42 53.58
6.45 53.56
6.46 53.49
6.47 53.46
6.49 53.44
6.51 53.36
6.53 53.29
6.54 53.12
6.56 53.11
6.57 53.11
6.58 53.1
6.59 52.91
6.61 52.89
6.65 52.7
6.66 52.66
6.67 52.66
6.69 52.65
6.7 52.55
6.72 52.54
6.73 52.4
6.75 52.39
6.76 52.3
6.79 52.23
6.83 52.09
6.84 52.06
6.85 51.97
6.86 51.94
6.88 51.87
6.89 51.81
6.9 51.8
6.91 51.73
6.92 51.57
6.93 51.49
6.94 51.3
6.95 51.28
6.96 51.13
6.97 50.98
6.98 50.96
7.01 50.88
7.03 50.78
7.05 50.75
7.06 50.52
7.07 50.5
7.08 50.49
7.09 50.46
7.1 50.44
7.12 50.37
7.13 50.34
7.14 50.22
7.15 50.19
7.16 50.14
7.17 50.08
7.18 49.86
7.19 49.79
7.2 49.68
7.21 49.67
7.23 49.48
7.24 49.46
7.27 49.4
7.29 49.39
7.31 49.24
7.32 49.05
7.33 48.96
7.34 48.9
7.36 48.83
7.37 48.74
7.38 48.72
7.39 48.69
7.4 48.67
7.44 48.49
7.45 48.38
7.47 48.37
7.48 48.36
7.5 48.33
7.52 48.32
7.53 48.24
7.56 48.15
7.57 48.08
7.58 47.99
7.6 47.96
7.63 47.94
7.64 47.86
7.66 47.83
7.69 47.75
7.7 47.71
7.74 47.57
7.75 47.57
7.76 47.47
7.77 47.38
7.8 47.33
7.83 47.23
7.87 47.16
7.89 47.14
7.92 47.05
7.99 46.97
8 46.96
8.02 46.95
8.08 46.94
8.09 46.88
8.11 46.79
8.12 46.76
8.15 46.69
8.16 46.61
8.18 46.59
8.19 46.57
8.23 46.5
8.24 46.42
8.25 46.35
8.3 46.21
8.32 46.12
8.33 46.03
8.34 46.02
8.35 46.01
8.37 45.93
8.42 45.84
8.43 45.82
8.45 45.79
8.47 45.69
8.48 45.67
8.49 45.58
8.5 45.57
8.51 45.56
8.52 45.47
8.54 45.38
8.55 45.29
8.62 45.13
8.63 45.06
8.64 45.03
8.66 45.01
8.68 44.92
8.7 44.84
8.73 44.7
8.75 44.62
8.76 44.61
8.77 44.59
8.79 44.49
8.82 44.47
8.83 44.46
8.85 44.38
8.88 44.33
8.92 44.3
8.94 44.23
9.01 44.15
9.03 44.08
9.08 44.06
9.09 43.94
9.1 43.85
9.14 43.84
9.17 43.77
9.19 43.7
9.21 43.68
9.25 43.64
9.26 43.59
9.29 43.58
9.33 43.49
9.35 43.42
9.39 43.41
9.4 43.39
9.46 43.38
9.53 43.37
9.55 43.36
9.56 43.3
9.57 43.23
9.6 43.21
9.62 43.1
9.63 43
9.66 42.93
9.68 42.92
9.71 42.9
9.73 42.81
9.74 42.79
9.75 42.7
9.76 42.68
9.83 42.67
9.93 42.59
9.95 42.53
9.97 42.52
10.02 42.42
10.03 42.41
10.04 42.38
10.05 42.3
10.07 42.29
10.09 42.21
10.12 42.12
10.13 42.03
10.15 41.96
10.19 41.94
10.21 41.93
10.22 41.91
10.24 41.9
10.25 41.89
10.32 41.77
10.33 41.76
10.39 41.74
10.4 41.73
10.41 41.58
10.48 41.5
10.51 41.41
10.53 41.34
10.55 41.28
10.57 41.26
10.6 41.25
10.65 41.16
10.66 41.16
10.71 41.12
10.73 41.02
10.74 41.01
10.75 40.99
10.76 40.98
10.79 40.97
10.83 40.95
10.85 40.88
10.88 40.87
10.9 40.78
10.91 40.71
10.92 40.7
10.95 40.6
10.98 40.54
11 40.51
11.02 40.41
11.03 40.4
11.04 40.39
11.05 40.38
11.06 40.31
11.09 40.28
11.12 40.27
11.16 40.26
11.18 40.15
11.25 40.14
11.27 40.07
11.29 40.05
11.3 40.03
11.32 39.94
11.35 39.87
11.36 39.83
11.4 39.74
11.41 39.68
11.43 39.61
11.46 39.58
11.47 39.51
11.48 39.49
11.51 39.48
11.55 39.3
11.57 39.23
11.58 39.23
11.59 39.23
11.6 39.14
11.65 39.12
11.7 39.06
11.74 38.89
11.75 38.8
11.76 38.79
11.82 38.78
11.84 38.73
11.93 38.63
11.98 38.59
11.99 38.52
12 38.43
12.03 38.34
12.1 38.33
12.12 38.31
12.13 38.29
12.14 38.22
12.15 38.15
12.16 38.14
12.17 38.05
12.18 37.94
12.19 37.85
12.25 37.77
12.27 37.68
12.31 37.58
12.32 37.49
12.34 37.4
12.36 37.37
12.37 37.28
12.39 37.19
12.4 37.18
12.41 37.09
12.44 37.01
12.47 36.92
12.53 36.83
12.58 36.79
12.63 36.76
12.64 36.67
12.65 36.62
12.66 36.61
12.7 36.57
12.73 36.55
12.75 36.47
12.81 36.43
12.82 36.42
12.83 36.4
12.86 36.38
12.88 36.31
12.94 36.2
12.99 36.16
13.01 36.15
13.06 36.07
13.08 36.06
13.1 36.02
13.12 36.01
13.13 35.92
13.14 35.87
13.18 35.78
13.2 35.77
13.26 35.76
13.33 35.69
13.34 35.6
13.35 35.52
13.37 35.46
13.39 35.45
13.4 35.38
13.42 35.38
13.44 35.3
13.49 35.29
13.5 35.29
13.56 35.28
13.61 35.21
13.63 35.1
13.66 35.01
13.67 34.94
13.69 34.89
13.77 34.89
13.79 34.79
13.81 34.71
13.83 34.7
13.88 34.68
13.9 34.6
13.91 34.51
13.95 34.5
13.96 34.43
13.97 34.43
13.98 34.41
14 34.4
14.07 34.24
14.13 34.17
14.23 34.14
14.25 34.13
14.26 34.06
14.27 33.98
14.3 33.88
14.32 33.8
14.33 33.77
14.36 33.69
14.43 33.63
14.44 33.61
14.46 33.61
14.47 33.53
14.5 33.44
14.58 33.41
14.59 33.4
14.68 33.32
14.69 33.3
14.72 33.3
14.75 33.29
14.8 33.22
14.84 33.21
14.85 33.18
14.88 33.17
14.9 33.16
14.91 33.07
14.96 33.06
14.97 32.94
15.01 32.91
15.03 32.84
15.05 32.83
15.07 32.82
15.08 32.81
15.11 32.78
15.12 32.78
15.27 32.77
15.34 32.76
15.37 32.7
15.51 32.68
15.52 32.59
15.54 32.58
15.58 32.58
15.63 32.56
15.65 32.51
15.67 32.5
15.68 32.49
15.69 32.47
15.7 32.44
15.74 32.25
15.76 32.12
15.8 32.06
15.81 32.05
15.82 31.99
15.83 31.97
15.9 31.88
15.96 31.86
16.01 31.85
16.02 31.78
16.12 31.72
16.33 31.71
16.36 31.7
16.42 31.69
16.45 31.67
16.46 31.66
16.49 31.58
16.52 31.55
16.59 31.54
16.61 31.5
16.65 31.38
16.67 31.33
16.68 31.23
16.69 31.16
16.7 31.08
16.75 31.06
16.77 30.98
16.81 30.92
16.82 30.83
16.84 30.8
16.85 30.72
16.87 30.65
16.9 30.64
16.91 30.57
16.94 30.53
16.97 30.43
17 30.35
17.05 30.27
17.11 30.25
17.18 30.24
17.21 30.17
17.23 30.15
17.3 30.08
17.37 30.07
17.38 29.99
17.43 29.98
17.44 29.97
17.51 29.96
17.54 29.94
17.61 29.93
17.65 29.92
17.67 29.78
17.69 29.77
17.71 29.77
17.76 29.69
17.79 29.6
17.83 29.6
17.87 29.52
17.91 29.43
17.93 29.42
18.01 29.28
18.04 29.27
18.06 29.26
18.09 29.26
18.11 29.17
18.13 29.17
18.14 29.17
18.15 29.15
18.19 29.06
18.21 28.99
18.22 28.99
18.24 28.99
18.25 28.99
18.26 28.99
18.27 28.99
18.29 28.91
18.3 28.91
18.33 28.91
18.34 28.91
18.35 28.91
18.37 28.9
18.38 28.9
18.39 28.82
18.4 28.74
18.42 28.74
18.44 28.74
18.45 28.74
18.46 28.65
18.68 28.59
18.75 28.57
18.93 28.57
18.97 28.57
19 28.5
19.02 28.5
19.05 28.49
19.06 28.49
19.08 28.49
19.09 28.49
19.1 28.49
19.11 28.49
19.12 28.42
19.15 28.32
19.18 28.21
19.26 28.19
19.31 28.1
19.42 28.03
19.49 28.01
19.52 28
19.53 27.99
19.62 27.88
19.63 27.86
19.64 27.85
19.69 27.81
19.71 27.8
19.72 27.79
19.77 27.77
19.83 27.7
19.85 27.6
19.86 27.52
19.96 27.46
20.03 27.45
20.04 27.43
20.07 27.42
20.08 27.41
20.22 27.4
20.25 27.39
20.27 27.37
20.29 27.36
20.31 27.34
20.33 27.25
20.39 27.24
20.44 27.24
20.46 27.24
20.47 27.24
20.48 27.24
20.49 27.24
20.5 27.24
20.55 27.23
20.56 27.15
20.57 27.06
20.67 26.99
20.82 26.92
21.06 26.9
21.08 26.83
21.09 26.74
21.1 26.72
21.11 26.65
21.12 26.57
21.17 26.48
21.19 26.47
21.2 26.46
21.21 26.31
21.22 26.3
21.23 26.26
21.25 26.25
21.28 26.16
21.33 26.15
21.34 26.13
21.39 26.06
21.52 26.05
21.58 25.97
21.64 25.96
21.71 25.9
21.73 25.89
21.83 25.83
21.85 25.82
21.94 25.81
21.95 25.73
21.97 25.69
22.02 25.66
22.06 25.59
22.12 25.5
22.15 25.41
22.53 25.33
22.56 25.25
22.71 25.16
22.75 25.14
22.78 25.13
22.84 25.12
22.87 25.11
22.95 24.99
22.97 24.97
23.01 24.92
23.02 24.9
23.03 24.88
23.04 24.87
23.12 24.8
23.14 24.8
23.28 24.68
23.3 24.52
23.34 24.51
23.35 24.51
23.4 24.5
23.42 24.41
23.46 24.39
23.5 24.3
23.54 24.24
23.58 24.24
23.64 24.24
23.66 24.24
23.68 24.22
23.69 24.15
23.73 24.15
23.74 24.08
23.75 24.08
23.77 24.08
23.78 24.08
23.8 24.08
24.11 24.08
24.14 24.07
24.16 24.05
24.19 23.96
24.3 23.9
24.31 23.89
24.4 23.88
24.46 23.88
24.89 23.87
24.94 23.87
25.16 23.85
25.27 23.76
25.55 23.75
25.87 23.66
26.08 23.65
26.09 23.64
26.2 23.61
26.36 23.58
26.37 23.55
26.44 23.53
26.47 23.52
26.49 23.45
26.58 23.36
26.61 23.29
26.74 23.26
26.86 23.2
26.89 23.19
27.02 23.17
27.07 23.11
27.18 23.1
27.24 23.02
27.4 22.93
27.44 22.87
27.47 22.86
27.76 22.86
27.77 22.86
27.79 22.86
27.82 22.86
27.89 22.84
27.96 22.78
27.97 22.69
28.02 22.69
28.07 22.69
28.09 22.69
28.12 22.69
28.13 22.6
28.14 22.6
28.27 22.58
28.41 22.56
28.42 22.49
28.52 22.47
28.69 22.47
28.88 22.46
28.96 22.46
28.98 22.45
29.1 22.43
29.11 22.36
29.19 22.29
29.25 22.2
29.32 22.11
29.4 22.06
29.44 21.96
29.51 21.95
29.54 21.93
29.55 21.86
29.61 21.84
29.66 21.83
29.84 21.82
29.86 21.82
29.95 21.8
30 21.8
30.01 21.8
30.06 21.79
30.09 21.79
30.12 21.79
30.14 21.79
30.16 21.79
30.18 21.79
30.2 21.79
30.21 21.79
30.22 21.79
30.23 21.79
30.24 21.79
30.25 21.79
30.26 21.79
30.29 21.79
30.32 21.78
30.35 21.78
30.4 21.78
30.44 21.78
30.47 21.78
30.49 21.77
30.52 21.77
30.53 21.75
30.55 21.66
30.57 21.6
30.64 21.53
30.74 21.45
30.79 21.36
30.84 21.36
30.86 21.27
30.87 21.21
30.91 21.2
31.01 21.19
31.05 21.09
31.06 21.07
31.09 20.98
31.18 20.97
31.2 20.9
31.29 20.83
31.39 20.77
31.41 20.69
31.52 20.68
31.69 20.68
31.71 20.68
31.76 20.68
31.8 20.6
31.88 20.59
31.9 20.51
31.91 20.5
31.93 20.49
31.94 20.49
31.95 20.49
31.99 20.49
32 20.48
32.01 20.48
32.02 20.48
32.03 20.48
32.05 20.48
32.07 20.48
32.08 20.48
32.1 20.4
32.11 20.4
32.12 20.39
32.15 20.37
32.17 20.37
32.18 20.37
32.29 20.37
32.35 20.37
32.36 20.36
32.38 20.36
32.42 20.36
32.44 20.36
32.47 20.36
32.5 20.28
32.51 20.27
32.52 20.25
32.62 20.25
32.64 20.24
32.74 20.24
32.75 20.14
32.81 20.13
32.82 20.13
32.88 20.13
32.91 20.13
32.94 20.13
32.97 20.13
32.99 20.07
33.01 20.06
33.18 19.97
33.99 19.97
34 19.97
34.06 19.9
34.15 19.89
34.71 19.8
34.87 19.74
34.88 19.73
35.33 19.73
35.65 19.73
35.75 19.73
35.77 19.73
35.79 19.71
35.88 19.71
35.94 19.71
35.97 19.71
36 19.71
36.02 19.64
36.03 19.64
36.04 19.64
36.05 19.64
36.07 19.63
36.09 19.62
36.1 19.62
36.12 19.61
36.14 19.61
36.17 19.61
36.2 19.61
36.22 19.61
36.33 19.53
36.34 19.52
36.6 19.49
36.65 19.42
36.66 19.42
36.73 19.42
36.8 19.41
36.85 19.33
36.93 19.33
37.02 19.33
37.05 19.26
37.09 19.26
37.14 19.26
37.17 19.26
37.19 19.26
37.22 19.26
37.47 19.25
37.5 19.24
37.92 19.24
38 19.24
38.06 19.24
38.1 19.24
38.13 19.24
38.16 19.24
38.18 19.24
38.5 19.23
38.86 19.18
39.2 19.11
39.31 19.04
39.57 19.02
39.58 18.96
39.62 18.95
39.63 18.86
39.66 18.79
39.79 18.77
40.12 18.73
40.19 18.66
40.43 18.65
40.54 18.65
40.56 18.65
40.63 18.63
40.7 18.63
40.76 18.57
40.9 18.56
40.91 18.49
41.01 18.49
41.14 18.47
41.24 18.45
41.25 18.45
41.36 18.45
41.45 18.45
41.51 18.45
41.55 18.45
41.57 18.45
41.58 18.45
41.6 18.45
41.61 18.45
41.63 18.44
41.65 18.43
41.69 18.43
41.7 18.37
41.73 18.37
42.52 18.29
42.54 18.27
42.7 18.25
42.76 18.24
42.89 18.24
43.09 18.23
43.1 18.21
43.35 18.14
43.77 18.13
43.97 18.04
44.04 18.04
44.2 17.98
44.32 17.96
44.36 17.95
44.8 17.85
44.81 17.83
44.98 17.83
45.01 17.83
45.05 17.83
45.08 17.83
45.11 17.83
45.72 17.82
46.1 17.75
46.21 17.69
48.63 17.68
48.66 17.61
48.97 17.55
49.23 17.54
49.55 17.53
49.96 17.47
49.99 17.46
50 17.43
50.09 17.37
50.12 17.36
50.51 17.34
50.55 17.33
50.58 17.24
50.6 17.16
50.61 17.15
50.82 17.07
50.85 17.06
50.95 16.97
50.97 16.88
51.01 16.78
51.26 16.69
51.41 16.69
51.47 16.68
51.53 16.67
51.56 16.65
51.59 16.58
51.66 16.58
51.68 16.57
51.73 16.48
51.77 16.39
51.82 16.33
51.88 16.32
51.89 16.32
51.92 16.32
51.97 16.3
52.02 16.3
52.06 16.3
52.09 16.3
52.12 16.3
52.18 16.3
52.25 16.3
52.35 16.3
52.37 16.23
52.41 16.23
52.45 16.23
52.48 16.2
52.49 16.2
52.52 16.2
52.55 16.2
52.57 16.2
52.59 16.2
52.61 16.2
52.63 16.2
52.64 16.2
52.65 16.2
52.66 16.2
52.68 16.14
52.86 16.12
52.99 15.98
53.01 15.98
53.05 15.96
53.18 15.96
53.3 15.96
53.36 15.95
53.38 15.87
53.45 15.87
53.5 15.87
53.56 15.87
54.7 15.86
55.06 15.84
55.83 15.79
55.87 15.78
55.91 15.71
55.92 15.7
56.03 15.68
57.19 15.61
57.23 15.54
57.54 15.53
58.86 15.5
58.96 15.42
58.99 15.41
59.55 15.41
60 15.41
60.4 15.41
60.56 15.33
60.6 15.33
60.68 15.32
60.74 15.32
60.84 15.32
60.91 15.32
60.96 15.32
61.01 15.32
61.06 15.23
61.07 15.14
61.25 15.14
61.36 15.14
61.59 15.14
61.69 15.14
61.76 15.13
61.77 15.13
61.79 15.12
61.81 15.12
61.84 15.12
61.86 15.12
61.89 15.12
61.99 15.03
62.27 15.01
62.62 14.92
62.79 14.9
62.8 14.83
63.49 14.83
63.54 14.83
63.58 14.83
63.68 14.83
63.75 14.83
63.79 14.83
63.83 14.83
63.85 14.83
63.88 14.83
64.17 14.83
64.3 14.83
64.34 14.83
64.41 14.78
64.45 14.78
64.47 14.77
64.5 14.76
64.53 14.76
64.56 14.75
64.58 14.75
64.63 14.75
64.69 14.75
65.33 14.73
65.35 14.66
65.73 14.65
65.74 14.58
66.03 14.57
66.09 14.51
66.59 14.5
68.43 14.41
68.68 14.39
69.54 14.39
70.01 14.39
70.02 14.39
70.06 14.32
70.08 14.32
70.11 14.22
70.14 14.21
70.17 14.2
70.23 14.2
70.35 14.2
70.42 14.2
70.48 14.2
70.53 14.2
70.58 14.2
71.5 14.18
72.15 14.12
72.16 14.11
72.78 14.11
73.22 14.11
73.6 14.11
73.7 14.04
73.82 14.04
73.98 14.04
74.03 14.03
74.07 14.03
74.15 14.03
74.21 14.03
74.25 14.03
74.48 14.02
74.83 14.01
76.1 13.99
76.13 13.97
77.34 13.9
78.09 13.9
78.64 13.9
78.95 13.73
78.99 13.71
79.05 13.71
79.28 13.71
79.45 13.71
79.54 13.71
79.62 13.71
79.68 13.71
79.75 13.71
79.85 13.64
79.97 13.62
80.84 13.61
80.95 13.61
81.17 13.61
81.18 13.55
81.62 13.55
81.84 13.55
81.88 13.54
81.9 13.45
82.01 13.45
82.12 13.45
82.2 13.45
82.26 13.45
82.31 13.45
82.85 13.45
83.62 13.45
84.18 13.45
84.47 13.45
84.65 13.45
84.77 13.45
84.85 13.45
84.91 13.45
84.99 13.45
86.72 13.36
87.12 13.3
87.18 13.29
88.02 13.29
88.36 13.29
88.66 13.22
88.86 13.22
89.12 13.22
89.26 13.22
89.36 13.22
89.43 13.22
89.48 13.22
89.53 13.22
90.68 13.15
90.71 13.14
92.35 13.08
93.28 13.01
93.64 12.99
93.68 12.92
93.79 12.91
95.31 12.91
95.63 12.82
95.64 12.82
95.65 12.71
95.67 12.64
95.95 12.64
96.15 12.64
96.29 12.64
96.43 12.64
96.5 12.64
96.56 12.64
98.62 12.63
99.08 12.63
99.14 12.63
99.35 12.63
99.42 12.61
99.5 12.61
99.54 12.54
99.58 12.48
99.59 12.47
99.6 12.47
99.68 12.47
99.74 12.47
99.79 12.47
100.34 12.47
100.45 12.47
100.87 12.47
101.1 12.47
101.26 12.47
101.29 12.46
101.32 12.39
101.37 12.39
101.46 12.39
101.51 12.39
101.57 12.39
102.1 12.38
102.17 12.29
103.24 12.29
103.7 12.29
104.21 12.29
104.3 12.21
104.49 12.21
104.69 12.21
104.84 12.21
104.95 12.21
105.03 12.21
105.11 12.21
105.84 12.2
107.33 12.18
107.73 12.16
107.75 12.09
107.77 12.08
107.78 12.01
108.06 11.94
108.63 11.93
109.15 11.91
109.3 11.91
109.35 11.91
109.41 11.91
109.48 11.91
109.55 11.91
109.6 11.91
109.64 11.91
109.67 11.83
110.01 11.81
112.88 11.8
112.91 11.79
112.94 11.72
113.08 11.7
113.3 11.68
113.31 11.61
113.39 11.52
114.76 11.52
115.18 11.52
115.7 11.52
116.01 11.52
116.22 11.52
116.35 11.52
116.46 11.52
116.49 11.49
116.53 11.49
116.61 11.49
119.28 11.49
119.44 11.49
119.54 11.49
119.64 11.49
119.72 11.49
119.8 11.49
120.15 11.48
125.74 11.47
126.95 11.45
129.94 11.38
131.27 11.36
131.38 11.29
132.05 11.27
132.06 11.2
132.63 11.2
132.9 11.2
133.47 11.2
133.55 11.2
134.11 11.2
134.36 11.2
134.48 11.2
134.74 11.2
134.76 11.2
134.93 11.2
134.99 11.2
135.05 11.2
135.16 11.2
135.27 11.2
135.28 11.2
135.38 11.2
135.5 11.2
136.93 11.18
136.98 11.11
148.3 11.02
149.99 10.93
151.09 10.93
152.06 10.93
152.33 10.9
152.55 10.89
152.84 10.88
152.86 10.88
153.12 10.78
153.26 10.7
153.32 10.7
153.65 10.7
153.87 10.7
154.03 10.7
154.16 10.7
154.28 10.7
156.04 10.64
157.32 10.63
157.96 10.52
165.21 10.51
177.55 10.49
177.77 10.42
197.64 10.41
197.67 10.32
200.76 10.3
201.08 10.3
201.19 10.23
203.51 10.23
204.26 10.23
205.05 10.23
205.53 10.23
205.85 10.23
205.87 10.23
206.07 10.23
206.24 10.23
206.36 10.23
206.49 10.23
209.22 10.15
225.92 10.14
226.26 10.12
237.91 10.1
249.77 10
275.77 9.98
281.08 9.91
282.36 9.84
285.79 9.84
287.07 9.84
287.73 9.84
288.25 9.84
288.58 9.84
288.88 9.84
289.1 9.84
289.2 9.84
289.33 9.84
293.8 9.84
294.5 9.84
295.24 9.84
295.61 9.84
296 9.84
296.24 9.84
296.5 9.84
297.39 9.78
297.4 9.77
305.26 9.75
305.35 9.68
307.55 9.68
309.64 9.68
311.44 9.68
312.49 9.68
313.28 9.68
313.73 9.68
314.11 9.68
314.41 9.68
314.69 9.68
327.06 9.67
337.9 9.62
338.19 9.61
343.7 9.59
344.24 9.52
344.31 9.5
351.53 9.48
353.48 9.41
354.21 9.34
355.95 9.34
358.52 9.34
359.99 9.34
361 9.34
361.72 9.34
362.18 9.34
362.54 9.34
362.85 9.34
363.15 9.34
375.72 9.25
377.5 9.25
379.58 9.25
381.24 9.25
382.14 9.25
382.76 9.25
383.16 9.25
383.49 9.25
383.75 9.25
384.02 9.25
702.58 9.25
760.69 9.2
770.64 9.19
804.43 9.18
1080.28 9.17
1443.76 9.16
1451.63 9.09
1469.55 9
1475.74 9
1475.83 9
1476.52 9
1477.05 9
1477.51 9
1477.92 9
1477.93 9


==> dat/vac_ehi-85-297-0_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 3.0919 1000
-1 3.0919 45
-2 3.2479 0
-2 3.2479 2
-1 4.5675 45
-1 4.5675 30
-2 4.6234 2
-2 4.6234 2
-1 9.1607 30
-1 9.1607 10
-2 9.1868 2
-2 9.1868 3
-1 9.8854 10
-1 9.8854 10
-2 10.0038 3
-2 10.0038 4
-1 14.3228 10
-1 14.3228 10
-2 14.3733 4
-2 14.3733 5
-1 20.5113 10
-1 20.5113 10
-2 20.554 5
-2 20.554 5
-1 20.9233 10
-1 20.9233 10
-2 20.9583 5
-2 20.9583 5
-1 21.3973 10
-1 21.3973 10
-2 21.4653 5
-2 21.4653 6
-1 22.8415 10
-1 22.8415 10
-2 22.8766 6
-2 22.8766 7
-1 23.4115 10
-1 23.4115 10
-2 23.4641 7
-2 23.4641 8
-1 24.3146 10
-1 24.3146 10
-2 24.3594 8
-2 24.3594 8
-1 25.3023 10
-1 25.3023 10
-2 25.3381 8
-2 25.3381 8
-1 26.4951 10
-1 26.4951 10
-2 26.5491 8
-2 26.5491 8
-1 26.8205 10
-1 26.8205 10
-2 26.8719 8
-2 26.8719 9
-1 27.1546 10
-1 27.1546 10
-2 27.2121 9
-2 27.2121 9
-1 27.3822 10
-2 27.3822 9
-1 27.3822 9
-2 27.3822 9


==> dat/vac_ehi-85-297-0_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
3.1949 1000
3.1949 45
6.8454 45
6.8454 20
10.153 20
10.153 10
11.6039 10
11.6039 10
19.2116 10
19.2116 10
19.5655 10
19.5655 10
20.2615 10
20.2615 10
20.7379 10
20.7379 10
20.8039 10
20.8039 9
22.3068 9
22.3068 9
23.8288 9
23.8288 9
24.2286 9
24.2286 9
25.7334 9
25.7334 9
26.7283 9
26.7283 9
27.1587 9
27.1587 9
27.4461 9
27.4461 9
27.6989 9
27.6989 9
27.7925 9
27.8071 9
27.8071 9


==> dat/vac_ehi-85-297-0_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 4.1913 1000
-1 4.1913 45
-2 4.2908 0
-2 4.2908 2
-1 6.0056 45
-1 6.0056 30
-1 8.9061 30
-1 8.9061 20
-1 8.9764 20
-1 8.9764 10
-2 12.1149 2
-2 12.1149 3
-2 13.0558 3
-2 13.0558 5
-1 24.4480 10
-1 24.4480 9
-2 24.5554 5
-2 24.5554 7
-2 27.2428 7
-2 27.2428 8
-2 30.7198 8
-2 30.7198 9
-2 30.7227 9
-1 30.7227 9
-2 30.7227 9
-1 30.7227 9


==> dat/vac_ehi-85-297-0_ext_1000_toulbar_mpi_n16.dat <==
-1 0.416 1000
-1 0.416 179
-1 0.500 179
-1 0.500 177
-1 0.539 177
-1 0.539 175
-1 0.582 175
-1 0.582 170
-1 0.697 170
-1 0.697 169
-1 0.762 169
-1 0.762 159
-1 0.762 159
-1 0.762 155
-1 0.908 155
-1 0.908 154
-1 0.976 154
-1 0.976 153
-1 0.976 153
-1 0.976 151
-1 1.011 151
-1 1.011 150
-1 1.050 150
-1 1.050 146
-1 1.067 146
-1 1.067 141
-1 1.077 141
-1 1.077 124
-1 1.126 124
-1 1.126 120
-1 1.232 120
-1 1.232 113
-1 1.260 113
-1 1.260 112
-1 1.278 112
-1 1.278 100
-1 1.373 100
-1 1.373 99
-1 1.438 99
-1 1.438 90
-1 1.627 90
-1 1.627 85
-1 1.810 85
-1 1.810 82
-1 1.848 82
-1 1.848 76
-1 1.866 76
-1 1.866 66
-1 2.005 66
-1 2.005 65
-1 2.273 65
-1 2.273 62
-1 2.273 62
-1 2.273 55
-1 2.348 55
-1 2.348 54
-1 2.468 54
-1 2.468 47
-1 2.707 47
-1 2.707 45
-1 2.902 45
-1 2.902 44
-1 2.902 44
-1 2.902 43
-1 4.100 43
-1 4.100 41
-1 4.100 41
-1 4.100 34
-1 5.948 34
-1 5.948 29
-1 8.677 29
-1 8.677 27
-1 12.278 27
-1 12.278 25
-1 22.542 25
-1 22.542 18
-1 24.839 18
-1 24.839 16
-1 24.858 16
-1 24.858 9
-1 25.776 9
-2 25.776 0
-1 25.776 9
-2 25.776 3
-1 25.820 9
-2 25.820 3
-1 25.820 9
-2 25.820 4
-1 25.870 9
-2 25.870 4
-1 25.870 9
-2 25.870 5
-1 25.907 9
-2 25.907 5
-1 25.907 9
-2 25.907 6
-1 25.931 9
-2 25.931 6
-1 25.931 9
-2 25.931 7
-1 25.956 9
-2 25.956 7
-1 25.956 9
-2 25.956 8
-1 25.972 9
-2 25.972 8
-1 25.972 9
-2 25.972 9
-1 25.972 9
-2 25.972 9
-1 25.972 9
-2 25.972 9


==> dat/vac_ehi-85-297-1_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 2.7966 1000
-1 2.7966 63
-2 2.826 0
-2 2.826 2
-1 4.3997 63
-1 4.3997 63
-2 4.4268 2
-2 4.4268 2
-1 5.5424 63
-1 5.5424 43
-2 5.5761 2
-2 5.5761 3
-1 8.9408 43
-1 8.9408 43
-2 8.9743 3
-2 8.9743 4
-1 9.4826 43
-1 9.4826 43
-2 9.5171 4
-2 9.5171 4
-1 13.0287 43
-1 13.0287 43
-2 13.0638 4
-2 13.0638 5
-1 16.2937 43
-1 16.2937 43
-2 16.3262 5
-2 16.3262 5
-1 17.5016 43
-1 17.5016 43
-2 17.5378 5
-2 17.5378 6
-1 17.934 43
-1 17.934 43
-2 17.969 6
-2 17.969 7
-1 20.1915 43
-1 20.1915 43
-2 20.2268 7
-2 20.2268 7
-1 20.6132 43
-1 20.6132 43
-2 20.6511 7
-2 20.6511 8
-1 20.8194 43
-1 20.8194 24
-2 20.8908 8
-2 20.8908 8
-1 21.2797 24
-1 21.2797 24
-2 21.3212 8
-2 21.3212 8
-1 22.1265 24
-1 22.1265 24
-2 22.1832 8
-2 22.1832 9
-1 22.2302 24
-2 22.2302 9
-1 22.2302 9
-2 22.2302 9


==> dat/vac_ehi-85-297-1_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
2.9144 1000
2.9144 63
6.4236 63
6.4236 16
12.1075 16
12.1075 16
12.5068 16
12.5068 9
17.7997 9
17.7997 9
18.378 9
18.378 9
19.9151 9
19.9151 9
20.4633 9
20.4633 9
20.8421 9
20.8421 9
21.0886 9
21.0886 9
21.5933 9
21.5933 9
21.9599 9
21.9599 9
22.0155 9
22.0308 9
22.0308 9


==> dat/vac_ehi-85-297-1_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 4.0656 1000
-1 4.0656 63
-2 4.3314 0
-2 4.3314 2
-1 7.8542 63
-1 7.8542 43
-2 7.8856 2
-2 7.8856 3
-1 8.7085 43
-1 8.7085 16
-2 12.3613 3
-2 12.3613 4
-1 15.0666 16
-1 15.0666 9
-2 22.2740 4
-2 22.2740 6
-2 22.8104 6
-2 22.8104 8
-2 23.9741 8
-2 23.9741 9
-2 24.0039 9
-1 24.0039 9
-2 24.0039 9
-1 24.0039 9


==> dat/vac_ehi-85-297-1_ext_1000_toulbar_mpi_n16.dat <==
-1 0.405 1000
-1 0.405 290
-1 0.448 290
-1 0.448 289
-1 0.506 289
-1 0.506 288
-1 0.542 288
-1 0.542 283
-1 0.623 283
-1 0.623 279
-1 0.624 279
-1 0.624 274
-1 0.626 274
-1 0.626 273
-1 0.630 273
-1 0.630 259
-1 0.631 259
-1 0.631 254
-1 0.747 254
-1 0.747 249
-1 0.779 249
-1 0.779 247
-1 0.813 247
-1 0.813 243
-1 0.816 243
-1 0.816 233
-1 0.876 233
-1 0.876 229
-1 0.876 229
-1 0.876 228
-1 0.881 228
-1 0.881 214
-1 0.882 214
-1 0.882 212
-1 0.957 212
-1 0.957 210
-1 0.993 210
-1 0.993 205
-1 1.026 205
-1 1.026 200
-1 1.050 200
-1 1.050 196
-1 1.174 196
-1 1.174 178
-1 6.997 178
-1 6.997 177
-1 7.139 177
-1 7.139 176
-1 7.156 176
-1 7.156 168
-1 7.236 168
-1 7.236 165
-1 7.396 165
-1 7.396 164
-1 7.420 164
-1 7.420 161
-1 7.502 161
-1 7.502 156
-1 7.587 156
-1 7.587 149
-1 7.587 149
-1 7.587 148
-1 7.609 148
-1 7.609 147
-1 7.613 147
-1 7.613 139
-1 7.643 139
-1 7.643 138
-1 7.647 138
-1 7.647 129
-1 7.706 129
-1 7.706 120
-1 7.724 120
-1 7.724 111
-1 7.835 111
-1 7.835 110
-1 7.856 110
-1 7.856 101
-1 7.893 101
-1 7.893 93
-1 7.976 93
-1 7.976 90
-1 7.977 90
-1 7.977 84
-1 8.165 84
-1 8.165 83
-1 9.584 83
-1 9.584 77
-1 9.788 77
-1 9.788 74
-1 9.790 74
-1 9.790 67
-1 10.274 67
-1 10.274 57
-1 10.745 57
-1 10.745 54
-1 13.199 54
-1 13.199 46
-1 14.601 46
-1 14.601 36
-1 15.408 36
-1 15.408 28
-1 15.409 28
-1 15.409 27
-1 32.843 27
-1 32.843 25
-1 32.870 25
-1 32.870 18
-1 35.744 18
-1 35.744 10
-1 35.941 10
-1 35.941 9
-1 36.342 9
-2 36.342 0
-1 36.342 9
-2 36.342 1
-1 36.533 9
-2 36.533 1
-1 36.533 9
-2 36.533 2
-1 36.755 9
-2 36.755 2
-1 36.755 9
-2 36.755 3
-1 36.872 9
-2 36.872 3
-1 36.872 9
-2 36.872 4
-1 36.952 9
-2 36.952 4
-1 36.952 9
-2 36.952 5
-1 37.005 9
-2 37.005 5
-1 37.005 9
-2 37.005 6
-1 37.043 9
-2 37.043 6
-1 37.043 9
-2 37.043 7
-1 37.081 9
-2 37.081 7
-1 37.081 9
-2 37.081 8
-1 37.105 9
-2 37.105 8
-1 37.105 9
-2 37.105 9
-1 37.106 9
-2 37.106 9
-1 37.106 9
-2 37.106 9


==> dat/vac_ehi-85-297-2_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 3.0896 1000
-1 3.0896 60
-2 3.1231 0
-2 3.1231 2
-1 6.4627 60
-1 6.4627 9
-2 6.4973 2
-2 6.4973 2
-1 7.0837 9
-1 7.0837 9
-2 7.1176 2
-2 7.1176 3
-1 9.4422 9
-1 9.4422 9
-2 9.4819 3
-2 9.4819 4
-1 10.346 9
-1 10.346 9
-2 10.3854 4
-2 10.3854 4
-1 12.7849 9
-1 12.7849 9
-2 12.8257 4
-2 12.8257 4
-1 13.8153 9
-1 13.8153 9
-2 13.8569 4
-2 13.8569 6
-1 15.8476 9
-1 15.8476 9
-2 15.8906 6
-2 15.8906 6
-1 16.353 9
-1 16.353 9
-2 16.3953 6
-2 16.3953 7
-1 17.2837 9
-1 17.2837 9
-2 17.3241 7
-2 17.3241 8
-1 17.6124 9
-1 17.6124 9
-2 17.656 8
-2 17.656 8
-1 18.3691 9
-1 18.3691 9
-2 18.413 8
-2 18.413 8
-1 18.6443 9
-1 18.6443 9
-2 18.6893 8
-2 18.6893 9
-1 18.7349 9
-2 18.7349 9
-1 18.7349 9
-2 18.7349 9


==> dat/vac_ehi-85-297-2_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
2.4833 1000
2.4833 60
5.1713 60
5.1713 9
8.3337 9
8.3337 9
8.88 9
8.88 9
9.5995 9
9.5995 9
11.3553 9
11.3553 9
11.7117 9
11.7117 9
12.2568 9
12.2568 9
12.5327 9
12.5327 9
12.7584 9
12.7584 9
12.7955 9
12.8123 9
12.8123 9


==> dat/vac_ehi-85-297-2_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 2.5847 1000
-1 2.5847 60
-2 2.6049 0
-2 2.6049 2
-1 5.1422 60
-1 5.1422 9
-2 5.6424 2
-2 5.6424 3
-2 7.4420 3
-2 7.4420 4
-2 9.9543 4
-2 9.9543 6
-2 12.2335 6
-2 12.2335 8
-2 12.9648 8
-2 12.9648 9
-2 12.9650 9
-1 12.9650 9
-2 12.9650 9
-1 12.9650 9


==> dat/vac_ehi-85-297-2_ext_1000_toulbar_mpi_n16.dat <==
-1 0.197 1000
-1 0.197 202
-1 0.229 202
-1 0.229 199
-1 0.244 199
-1 0.244 198
-1 0.288 198
-1 0.288 196
-1 0.290 196
-1 0.290 191
-1 0.384 191
-1 0.384 189
-1 0.384 189
-1 0.384 187
-1 0.384 187
-1 0.384 182
-1 0.412 182
-1 0.412 179
-1 0.472 179
-1 0.472 149
-1 0.605 149
-1 0.605 145
-1 0.605 145
-1 0.605 144
-1 0.612 144
-1 0.612 142
-1 0.740 142
-1 0.740 141
-1 0.744 141
-1 0.744 136
-1 0.744 136
-1 0.744 135
-1 0.747 135
-1 0.747 134
-1 0.754 134
-1 0.754 128
-1 0.762 128
-1 0.762 118
-1 0.826 118
-1 0.826 110
-1 0.826 110
-1 0.826 103
-1 0.844 103
-1 0.844 94
-1 0.907 94
-1 0.907 92
-1 0.922 92
-1 0.922 85
-1 1.016 85
-1 1.016 83
-1 1.075 83
-1 1.075 82
-1 1.088 82
-1 1.088 75
-1 1.256 75
-1 1.256 74
-1 1.287 74
-1 1.287 66
-1 1.287 66
-1 1.287 65
-1 1.316 65
-1 1.316 64
-1 1.388 64
-1 1.388 63
-1 1.441 63
-1 1.441 55
-1 2.096 55
-1 2.096 53
-1 2.116 53
-1 2.116 46
-1 2.224 46
-1 2.224 37
-1 2.395 37
-1 2.395 28
-1 11.258 28
-1 11.258 27
-1 11.267 27
-1 11.267 19
-1 12.739 19
-1 12.739 18
-1 28.438 18
-1 28.438 16
-1 29.069 16
-1 29.069 9
-1 31.260 9
-2 31.260 0
-1 31.260 9
-2 31.260 9
-1 31.261 9
-2 31.261 9
-1 31.261 9
-2 31.261 9


==> dat/vac_ehi-85-297-3_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 0.9126 1000
-1 0.9126 9
-2 0.9457 0
-2 0.9457 1
-1 11.1732 9
-1 11.1732 9
-2 11.2078 1
-2 11.2078 1
-1 12.8792 9
-1 12.8792 9
-2 12.9191 1
-2 12.9191 4
-1 16.2512 9
-1 16.2512 9
-2 16.2906 4
-2 16.2906 5
-1 17.9517 9
-1 17.9517 9
-2 17.992 5
-2 17.992 5
-1 20.4981 9
-1 20.4981 9
-2 20.5388 5
-2 20.5388 6
-1 20.8635 9
-1 20.8635 9
-2 20.9046 6
-2 20.9046 6
-1 21.1006 9
-1 21.1006 9
-2 21.1382 6
-2 21.1382 7
-1 21.4139 9
-1 21.4139 9
-2 21.4541 7
-2 21.4541 7
-1 21.8191 9
-1 21.8191 9
-2 21.8602 7
-2 21.8602 7
-1 22.291 9
-1 22.291 9
-2 22.3332 7
-2 22.3332 7
-1 23.0579 9
-1 23.0579 9
-2 23.1004 7
-2 23.1004 8
-1 23.5277 9
-1 23.5277 9
-2 23.5705 8
-2 23.5705 8
-1 23.8747 9
-1 23.8747 9
-2 23.9195 8
-2 23.9195 8
-1 24.4977 9
-1 24.4977 9
-2 24.5549 8
-2 24.5549 9
-1 24.5969 9
-2 24.5969 9
-1 24.5969 9
-2 24.5969 9


==> dat/vac_ehi-85-297-3_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
0.7528 1000
0.7528 9
3.3224 9
3.3224 9
5.5941 9
5.5941 9
10.6812 9
10.6812 9
13.619 9
13.619 9
16.5678 9
16.5678 9
17.1653 9
17.1653 9
17.4559 9
17.4559 9
18.9731 9
18.9731 9
19.286 9
19.286 9
19.6289 9
19.6289 9
19.665 9
19.6787 9
19.6787 9


==> dat/vac_ehi-85-297-3_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 0.7471 1000
-1 0.7471 9
-2 0.9295 0
-2 0.9295 1
-2 8.8624 1
-2 8.8624 4
-2 11.8222 4
-2 11.8222 5
-2 13.8715 5
-2 13.8715 6
-2 17.0860 6
-2 17.0860 7
-2 17.5300 7
-2 17.5300 8
-2 18.7922 8
-2 18.7922 9
-2 18.8090 9
-1 18.8090 9
-2 18.8090 9
-1 18.8090 9


==> dat/vac_ehi-85-297-3_ext_1000_toulbar_mpi_n16.dat <==
-1 0.197 1000
-1 0.197 203
-1 0.251 203
-1 0.251 202
-1 0.269 202
-1 0.269 200
-1 2.167 200
-1 2.167 197
-1 2.168 197
-1 2.168 196
-1 2.260 196
-1 2.260 191
-1 2.303 191
-1 2.303 190
-1 2.313 190
-1 2.313 189
-1 2.336 189
-1 2.336 180
-1 2.352 180
-1 2.352 172
-1 2.357 172
-1 2.357 163
-1 2.398 163
-1 2.398 160
-1 2.435 160
-1 2.435 151
-1 2.500 151
-1 2.500 147
-1 2.758 147
-1 2.758 140
-1 2.758 140
-1 2.758 137
-1 2.859 137
-1 2.859 128
-1 3.180 128
-1 3.180 120
-1 3.926 120
-1 3.926 113
-1 4.149 113
-1 4.149 112
-1 4.153 112
-1 4.153 109
-1 4.183 109
-1 4.183 108
-1 4.242 108
-1 4.242 103
-1 4.314 103
-1 4.314 102
-1 4.650 102
-1 4.650 101
-1 4.964 101
-1 4.964 94
-1 5.265 94
-1 5.265 92
-1 12.176 92
-1 12.176 91
-1 12.414 91
-1 12.414 90
-1 12.414 90
-1 12.414 89
-1 12.505 89
-1 12.505 88
-1 12.660 88
-1 12.660 81
-1 13.296 81
-1 13.296 80
-1 13.309 80
-1 13.309 79
-1 16.737 79
-1 16.737 74
-1 16.782 74
-1 16.782 65
-1 16.878 65
-1 16.878 64
-1 16.879 64
-1 16.879 57
-1 16.881 57
-1 16.881 56
-1 16.912 56
-1 16.912 55
-1 29.557 55
-1 29.557 54
-1 29.768 54
-1 29.768 53
-1 32.999 53
-1 32.999 50
-1 35.323 50
-1 35.323 43
-1 35.665 43
-1 35.665 37
-1 35.666 37
-1 35.666 36
-1 51.860 36
-1 51.860 28
-1 51.869 28
-1 51.869 27
-1 99.293 27
-1 99.293 25
-1 116.671 25
-1 116.671 19
-1 117.004 19
-1 117.004 18
-1 166.243 18
-1 166.243 16
-1 166.265 16
-1 166.265 9
-1 169.415 9
-2 169.415 0
-1 169.415 9
-2 169.415 2
-1 170.287 9
-2 170.287 2
-1 170.287 9
-2 170.287 3
-1 170.851 9
-2 170.851 3
-1 170.851 9
-2 170.851 4
-1 171.242 9
-2 171.242 4
-1 171.242 9
-2 171.242 5
-1 171.488 9
-2 171.488 5
-1 171.488 9
-2 171.488 6
-1 171.708 9
-2 171.708 6
-1 171.708 9
-2 171.708 7
-1 171.881 9
-2 171.881 7
-1 171.881 9
-2 171.881 8
-1 172.040 9
-2 172.040 8
-1 172.040 9
-2 172.040 9
-1 172.041 9
-2 172.041 9
-1 172.041 9
-2 172.041 9


==> dat/vac_ehi-85-297-4_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 3.1527 1000
-1 3.1527 48
-2 3.1864 0
-2 3.1864 2
-1 6.441 48
-1 6.441 20
-2 6.482 2
-2 6.482 3
-1 14.5128 20
-1 14.5128 18
-2 14.5559 3
-2 14.5559 5
-1 14.9931 18
-1 14.9931 18
-2 15.0308 5
-2 15.0308 6
-1 15.3578 18
-1 15.3578 10
-2 15.4035 6
-2 15.4035 7
-1 16.1557 10
-1 16.1557 10
-2 16.1988 7
-2 16.1988 8
-1 16.702 10
-1 16.702 10
-2 16.7524 8
-2 16.7524 8
-1 17.3689 10
-1 17.3689 10
-2 17.4167 8
-2 17.4167 9
-1 17.4685 10
-2 17.4685 9
-1 17.4685 9
-2 17.4685 9


==> dat/vac_ehi-85-297-4_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
2.512 1000
2.512 48
5.0555 48
5.0555 20
5.1866 20
5.1866 10
11.7315 10
11.7315 10
12.0629 10
12.0629 10
13.4801 10
13.4801 10
14.0689 10
14.0689 10
14.1701 10
14.1701 9
14.4728 9
14.4728 9
14.822 9
14.822 9
15.2501 9
15.2501 9
15.2872 9
15.3005 9
15.3005 9


==> dat/vac_ehi-85-297-4_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 2.6604 1000
-1 2.6604 48
-2 2.8031 0
-2 2.8031 2
-1 5.1921 48
-1 5.1921 20
-2 5.2997 2
-2 5.2997 3
-1 5.3152 20
-1 5.3152 10
-2 11.7295 3
-2 11.7295 5
-2 12.0813 5
-2 12.0813 6
-2 12.3555 6
-2 12.3555 7
-2 12.9401 7
-2 12.9401 8
-1 13.9676 10
-1 13.9676 9
-2 13.9963 8
-2 13.9963 9
-2 13.9965 9
-1 13.9965 9
-2 13.9965 9
-1 13.9965 9


==> dat/vac_ehi-85-297-4_ext_1000_toulbar_mpi_n16.dat <==
-1 0.198 1000
-1 0.198 214
-1 0.262 214
-1 0.262 212
-1 0.303 212
-1 0.303 205
-1 0.424 205
-1 0.424 202
-1 0.511 202
-1 0.511 201
-1 0.542 201
-1 0.542 197
-1 0.543 197
-1 0.543 191
-1 0.554 191
-1 0.554 186
-1 0.612 186
-1 0.612 185
-1 0.612 185
-1 0.612 179
-1 0.612 179
-1 0.612 178
-1 0.615 178
-1 0.615 175
-1 0.695 175
-1 0.695 174
-1 0.716 174
-1 0.716 169
-1 0.768 169
-1 0.768 167
-1 0.784 167
-1 0.784 162
-1 0.826 162
-1 0.826 159
-1 0.829 159
-1 0.829 157
-1 0.833 157
-1 0.833 154
-1 0.858 154
-1 0.858 144
-1 0.931 144
-1 0.931 141
-1 0.937 141
-1 0.937 134
-1 0.937 134
-1 0.937 132
-1 1.023 132
-1 1.023 129
-1 1.063 129
-1 1.063 127
-1 1.063 127
-1 1.063 122
-1 1.187 122
-1 1.187 118
-1 1.227 118
-1 1.227 113
-1 1.278 113
-1 1.278 111
-1 1.300 111
-1 1.300 102
-1 1.367 102
-1 1.367 97
-1 1.386 97
-1 1.386 93
-1 1.401 93
-1 1.401 88
-1 1.403 88
-1 1.403 86
-1 1.427 86
-1 1.427 85
-1 1.434 85
-1 1.434 82
-1 1.437 82
-1 1.437 80
-1 1.451 80
-1 1.451 77
-1 1.451 77
-1 1.451 71
-1 1.466 71
-1 1.466 68
-1 1.534 68
-1 1.534 59
-1 1.665 59
-1 1.665 53
-1 1.683 53
-1 1.683 52
-1 1.706 52
-1 1.706 43
-1 1.853 43
-1 1.853 42
-1 1.854 42
-1 1.854 35
-1 2.620 35
-1 2.620 34
-1 5.160 34
-1 5.160 27
-1 519.880 27
-1 519.880 19
-1 519.976 19
-1 519.976 18
-1 978.507 18
-1 978.507 16
-1 978.535 16
-1 978.535 9
-1 982.939 9
-2 982.939 0
-1 982.939 9
-2 982.939 1
-1 989.325 9
-2 989.325 1
-1 989.325 9
-2 989.325 2
-1 994.389 9
-2 994.389 2
-1 994.389 9
-2 994.389 3
-1 997.258 9
-2 997.258 3
-1 997.258 9
-2 997.258 4
-1 999.433 9
-2 999.433 4
-1 999.433 9
-2 999.433 5
-1 1000.884 9
-2 1000.884 5
-1 1000.884 9
-2 1000.884 6
-1 1002.126 9
-2 1002.126 6
-1 1002.126 9
-2 1002.126 7
-1 1003.119 9
-2 1003.119 7
-1 1003.119 9
-2 1003.119 8
-1 1003.854 9
-2 1003.854 8
-1 1003.854 9
-2 1003.854 9
-1 1003.856 9
-2 1003.856 9
-1 1003.856 9
-2 1003.856 9


==> dat/vac_ehi-85-297-5_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 3.9639 1000
-1 3.9639 9
-2 3.9973 0
-2 3.9973 2
-1 6.8567 9
-1 6.8567 9
-2 6.8902 2
-2 6.8902 3
-1 10.0332 9
-1 10.0332 9
-2 10.0729 3
-2 10.0729 4
-1 13.8007 9
-1 13.8007 9
-2 13.8406 4
-2 13.8406 5
-1 15.3541 9
-1 15.3541 9
-2 15.3943 5
-2 15.3943 5
-1 15.8921 9
-1 15.8921 9
-2 15.9322 5
-2 15.9322 5
-1 18.4973 9
-1 18.4973 9
-2 18.539 5
-2 18.539 6
-1 25.6354 9
-1 25.6354 9
-2 25.6749 6
-2 25.6749 6
-1 26.0196 9
-1 26.0196 9
-2 26.0614 6
-2 26.0614 7
-1 26.6657 9
-1 26.6657 9
-2 26.7087 7
-2 26.7087 8
-1 27.1352 9
-1 27.1352 9
-2 27.1788 8
-2 27.1788 8
-1 27.4966 9
-1 27.4966 9
-2 27.5553 8
-2 27.5553 8
-1 28.5808 9
-1 28.5808 9
-2 28.7007 8
-2 28.7007 9
-1 28.7533 9
-2 28.7533 9
-1 28.7533 9
-2 28.7533 9


==> dat/vac_ehi-85-297-5_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
3.1701 1000
3.1701 9
3.6272 9
3.6272 9
6.8387 9
6.8387 9
7.4286 9
7.4286 9
12.1789 9
12.1789 9
16.5983 9
16.5983 9
17.104 9
17.104 9
17.7001 9
17.7001 9
18.07 9
18.07 9
19.5127 9
19.5127 9
20.1689 9
20.1689 9
20.4429 9
20.4429 9
20.5002 9
20.5138 9
20.5138 9


==> dat/vac_ehi-85-297-5_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 4.2898 1000
-1 4.2898 9
-2 4.4051 0
-2 4.4051 2
-2 7.2918 2
-2 7.2918 3
-2 10.4339 3
-2 10.4339 5
-2 18.0120 5
-2 18.0120 6
-2 20.7085 6
-2 20.7085 7
-2 21.3250 7
-2 21.3250 8
-2 21.9265 8
-2 21.9265 9
-2 21.9267 9
-1 21.9267 9
-2 21.9267 9
-1 21.9267 9


==> dat/vac_ehi-85-297-5_ext_1000_toulbar_mpi_n16.dat <==
-1 0.409 1000
-1 0.409 226
-1 0.414 226
-1 0.414 224
-1 0.444 224
-1 0.444 222
-1 0.500 222
-1 0.500 214
-1 0.520 214
-1 0.520 211
-1 0.535 211
-1 0.535 209
-1 0.536 209
-1 0.536 204
-1 0.555 204
-1 0.555 189
-1 0.669 189
-1 0.669 188
-1 0.694 188
-1 0.694 185
-1 0.696 185
-1 0.696 181
-1 0.697 181
-1 0.697 177
-1 0.697 177
-1 0.697 176
-1 0.715 176
-1 0.715 170
-1 0.717 170
-1 0.717 165
-1 0.758 165
-1 0.758 158
-1 0.830 158
-1 0.830 156
-1 0.841 156
-1 0.841 150
-1 0.844 150
-1 0.844 146
-1 0.844 146
-1 0.844 141
-1 0.891 141
-1 0.891 139
-1 0.892 139
-1 0.892 138
-1 0.934 138
-1 0.934 119
-1 0.952 119
-1 0.952 113
-1 1.008 113
-1 1.008 111
-1 1.024 111
-1 1.024 110
-1 1.047 110
-1 1.047 91
-1 1.111 91
-1 1.111 89
-1 1.114 89
-1 1.114 72
-1 1.147 72
-1 1.147 65
-1 1.149 65
-1 1.149 56
-1 1.172 56
-1 1.172 55
-1 1.274 55
-1 1.274 54
-1 1.418 54
-1 1.418 47
-1 1.474 47
-1 1.474 46
-1 1.522 46
-1 1.522 37
-1 1.646 37
-1 1.646 28
-1 1.734 28
-1 1.734 27
-1 1.852 27
-1 1.852 18
-1 5.368 18
-1 5.368 9
-1 8.506 9
-2 8.506 0
-1 8.506 9
-2 8.506 9
-1 8.506 9
-2 8.506 9
-1 8.506 9
-2 8.506 9


==> dat/vac_ehi-85-297-6_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 4.7008 1000
-1 4.7008 10
-2 4.7268 0
-2 4.7268 1
-1 5.2508 10
-1 5.2508 10
-2 5.2768 1
-2 5.2768 2
-1 5.527 10
-1 5.527 10
-2 5.5544 2
-2 5.5544 3
-1 6.7414 10
-1 6.7414 9
-2 6.7821 3
-2 6.7821 3
-1 7.3942 9
-1 7.3942 9
-2 7.4299 3
-2 7.4299 4
-1 8.8554 9
-1 8.8554 9
-2 8.8957 4
-2 8.8957 4
-1 9.1671 9
-1 9.1671 9
-2 9.2049 4
-2 9.2049 5
-1 9.7162 9
-1 9.7162 9
-2 9.7531 5
-2 9.7531 5
-1 11.3161 9
-1 11.3161 9
-2 11.3551 5
-2 11.3551 5
-1 12.1426 9
-1 12.1426 9
-2 12.1778 5
-2 12.1778 5
-1 15.3139 9
-1 15.3139 9
-2 15.3487 5
-2 15.3487 6
-1 15.7732 9
-1 15.7732 9
-2 15.8134 6
-2 15.8134 7
-1 16.2035 9
-1 16.2035 9
-2 16.2633 7
-2 16.2633 7
-1 16.5858 9
-1 16.5858 9
-2 16.6329 7
-2 16.6329 8
-1 17.1255 9
-1 17.1255 9
-2 17.1728 8
-2 17.1728 8
-1 17.7968 9
-1 17.7968 9
-2 17.8858 8
-2 17.8858 8
-1 18.3492 9
-1 18.3492 9
-2 18.4319 8
-2 18.4319 9
-1 18.4804 9
-2 18.4804 9
-1 18.4804 9
-2 18.4804 9


==> dat/vac_ehi-85-297-6_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
6.3521 1000
6.3521 10
7.0831 10
7.0831 10
12.0072 10
12.0072 10
13.2932 10
13.2932 10
13.379 10
13.379 9
16.5955 9
16.5955 9
17.5775 9
17.5775 9
18.0055 9
18.0055 9
18.9735 9
18.9735 9
21.9779 9
21.9779 9
22.9466 9
22.9466 9
23.5496 9
23.5496 9
24.2044 9
24.2044 9
25.2315 9
25.2315 9
25.6281 9
25.6281 9
26.0723 9
26.0723 9
26.5234 9
26.5234 9
26.8649 9
26.8649 9
26.9479 9
26.9663 9
26.9663 9


==> dat/vac_ehi-85-297-6_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 6.5599 1000
-1 6.5599 10
-2 6.6512 0
-2 6.6512 1
-2 7.3486 1
-2 7.3486 2
-2 7.6790 2
-2 7.6790 3
-1 9.2450 10
-1 9.2450 9
-2 9.8891 3
-2 9.8891 4
-2 11.7352 4
-2 11.7352 5
-2 15.3940 5
-2 15.3940 6
-2 15.9221 6
-2 15.9221 7
-2 21.5009 7
-2 21.5009 9
-2 21.5425 9
-1 21.5425 9
-2 21.5425 9
-1 21.5425 9


==> dat/vac_ehi-85-297-6_ext_1000_toulbar_mpi_n16.dat <==
-1 0.199 1000
-1 0.199 187
-1 0.304 187
-1 0.304 181
-1 0.499 181
-1 0.499 178
-1 0.566 178
-1 0.566 174
-1 0.583 174
-1 0.583 169
-1 0.717 169
-1 0.717 161
-1 0.731 161
-1 0.731 160
-1 0.856 160
-1 0.856 155
-1 1.171 155
-1 1.171 153
-1 1.172 153
-1 1.172 152
-1 1.272 152
-1 1.272 145
-1 1.273 145
-1 1.273 143
-1 1.311 143
-1 1.311 133
-1 1.346 133
-1 1.346 128
-1 1.360 128
-1 1.360 127
-1 1.363 127
-1 1.363 121
-1 1.364 121
-1 1.364 120
-1 1.379 120
-1 1.379 110
-1 1.434 110
-1 1.434 108
-1 1.446 108
-1 1.446 106
-1 1.450 106
-1 1.450 101
-1 1.548 101
-1 1.548 100
-1 1.553 100
-1 1.553 92
-1 1.596 92
-1 1.596 91
-1 1.597 91
-1 1.597 82
-1 1.613 82
-1 1.613 81
-1 2.054 81
-1 2.054 80
-1 2.185 80
-1 2.185 78
-1 2.202 78
-1 2.202 71
-1 2.256 71
-1 2.256 64
-1 2.303 64
-1 2.303 63
-1 2.324 63
-1 2.324 54
-1 2.358 54
-1 2.358 45
-1 2.868 45
-1 2.868 44
-1 3.496 44
-1 3.496 35
-1 5.189 35
-1 5.189 34
-1 5.324 34
-1 5.324 27
-1 20.536 27
-1 20.536 18
-1 23.575 18
-1 23.575 9
-1 33.448 9
-2 33.448 0
-1 33.448 9
-2 33.448 9
-1 33.449 9
-2 33.449 9
-1 33.449 9
-2 33.449 9


==> dat/vac_ehi-85-297-7_ext_1000_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 0.8307 1000
-1 0.8307 25
-2 0.8637 0
-2 0.8637 1
-1 4.7336 25
-1 4.7336 25
-2 4.7681 1
-2 4.7681 2
-1 6.0269 25
-1 6.0269 25
-2 6.0601 2
-2 6.0601 2
-1 11.4642 25
-1 11.4642 20
-2 11.5047 2
-2 11.5047 3
-1 16.1726 20
-1 16.1726 20
-2 16.2124 3
-2 16.2124 3
-1 18.1399 20
-1 18.1399 10
-2 18.1805 3
-2 18.1805 6
-1 18.6297 10
-1 18.6297 10
-2 18.6735 6
-2 18.6735 7
-1 19.0083 10
-1 19.0083 10
-2 19.0834 7
-2 19.0834 8
-1 19.5544 10
-1 19.5544 10
-2 19.6084 8
-2 19.6084 8
-1 20.8152 10
-1 20.8152 10
-2 20.8579 8
-2 20.8579 9
-1 20.9063 10
-2 20.9063 9
-1 20.9063 9
-2 20.9063 9


==> dat/vac_ehi-85-297-7_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
0.8479 1000
0.8479 25
4.7743 25
4.7743 25
15.2231 25
15.2231 25
15.3101 25
15.3101 10
15.7767 10
15.7767 10
16.4017 10
16.4017 10
17.89 10
17.89 10
17.9855 10
17.9855 9
19.8482 9
19.8482 9
20.3369 9
20.3369 9
20.7338 9
20.7338 9
20.778 9
20.7959 9
20.7959 9


==> dat/vac_ehi-85-297-7_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 0.8839 1000
-1 0.8839 25
-2 0.9107 0
-2 0.9107 1
-2 4.8664 1
-2 4.8664 2
-1 11.5359 25
-1 11.5359 20
-2 11.5677 2
-2 11.5677 3
-1 16.0425 20
-1 16.0425 9
-2 18.1759 3
-2 18.1759 6
-2 18.6426 6
-2 18.6426 7
-2 19.0233 7
-2 19.0233 8
-2 20.0763 8
-2 20.0763 9
-2 20.1072 9
-1 20.1072 9
-2 20.1072 9
-1 20.1072 9


==> dat/vac_ehi-85-297-7_ext_1000_toulbar_mpi_n16.dat <==
-1 0.203 1000
-1 0.203 284
-1 0.211 284
-1 0.211 283
-1 0.217 283
-1 0.217 278
-1 0.260 278
-1 0.260 277
-1 0.269 277
-1 0.269 270
-1 0.284 270
-1 0.284 269
-1 0.329 269
-1 0.329 255
-1 0.474 255
-1 0.474 247
-1 0.556 247
-1 0.556 236
-1 0.706 236
-1 0.706 234
-1 0.757 234
-1 0.757 233
-1 0.758 233
-1 0.758 227
-1 0.920 227
-1 0.920 225
-1 0.920 225
-1 0.920 223
-1 0.925 223
-1 0.925 216
-1 1.013 216
-1 1.013 211
-1 1.091 211
-1 1.091 210
-1 1.168 210
-1 1.168 208
-1 1.230 208
-1 1.230 207
-1 1.340 207
-1 1.340 206
-1 1.679 206
-1 1.679 204
-1 1.866 204
-1 1.866 201
-1 1.901 201
-1 1.901 200
-1 2.020 200
-1 2.020 197
-1 2.021 197
-1 2.021 183
-1 2.048 183
-1 2.048 182
-1 2.235 182
-1 2.235 181
-1 2.266 181
-1 2.266 174
-1 2.292 174
-1 2.292 172
-1 2.302 172
-1 2.302 166
-1 2.303 166
-1 2.303 159
-1 2.308 159
-1 2.308 151
-1 2.327 151
-1 2.327 142
-1 2.361 142
-1 2.361 132
-1 2.436 132
-1 2.436 126
-1 2.489 126
-1 2.489 117
-1 2.493 117
-1 2.493 108
-1 2.525 108
-1 2.525 99
-1 2.526 99
-1 2.526 92
-1 2.569 92
-1 2.569 91
-1 2.581 91
-1 2.581 83
-1 2.736 83
-1 2.736 81
-1 2.901 81
-1 2.901 72
-1 3.000 72
-1 3.000 63
-1 3.193 63
-1 3.193 61
-1 4.114 61
-1 4.114 59
-1 4.167 59
-1 4.167 55
-1 4.649 55
-1 4.649 52
-1 5.071 52
-1 5.071 45
-1 5.257 45
-1 5.257 43
-1 5.345 43
-1 5.345 36
-1 10.748 36
-1 10.748 35
-1 10.857 35
-1 10.857 34
-1 227.306 34
-1 227.306 28
-1 227.744 28
-1 227.744 27
-1 253.080 27
-1 253.080 25
-1 253.230 25
-1 253.230 18
-1 445.265 18
-1 445.265 9
-1 710.446 9
-2 710.446 0
-1 710.446 9
-2 710.446 9
-1 710.448 9
-2 710.448 9
-1 710.448 9
-2 710.448 9


==> dat/vac_ehi-90-315-0_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 4.7417 1000
-1 4.7417 40
-2 4.7761 0
-2 4.7761 2
-1 6.6687 40
-1 6.6687 40
-2 6.7066 2
-2 6.7066 2
-1 8.4693 40
-1 8.4693 40
-2 8.5048 2
-2 8.5048 3
-1 9.0799 40
-1 9.0799 40
-2 9.1218 3
-2 9.1218 4
-1 11.7021 40
-1 11.7021 33
-2 11.7501 4
-2 11.7501 4
-1 14.11 33
-1 14.11 9
-2 14.1557 4
-2 14.1557 5
-1 18.2056 9
-1 18.2056 9
-2 18.2494 5
-2 18.2494 5
-1 27.0134 9
-1 27.0134 9
-2 27.0591 5
-2 27.0591 5
-1 27.7605 9
-1 27.7605 9
-2 27.8346 5
-2 27.8346 7
-1 28.9367 9
-1 28.9367 9
-2 29.0156 7
-2 29.0156 8
-1 30.4644 9
-1 30.4644 9
-2 30.5296 8
-2 30.5296 8
-1 31.8353 9
-1 31.8353 9
-2 31.8803 8
-2 31.8803 8
-1 32.271 9
-1 32.271 9
-2 32.3638 8
-2 32.3638 9
-1 32.4145 9
-2 32.4145 9
-1 32.4145 9
-2 32.4145 9


==> dat/vac_ehi-90-315-0_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
4.8385 1000
4.8385 40
7.7959 40
7.7959 40
19.7348 40
19.7348 25
19.8311 25
19.8311 9
20.6962 9
20.6962 9
21.7877 9
21.7877 9
23.1241 9
23.1241 9
25.7357 9
25.7357 9
26.6566 9
26.6566 9
27.3157 9
27.3157 9
28.4239 9
28.4239 9
28.9463 9
28.9463 9
29.3888 9
29.3888 9
30.89 9
30.89 9
31.3201 9
31.3201 9
31.4072 9
31.4245 9
31.4245 9


==> dat/vac_ehi-90-315-0_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 5.1721 1000
-1 5.1721 40
-2 5.4204 0
-2 5.4204 2
-2 8.8644 2
-2 8.8644 3
-2 9.3391 3
-2 9.3391 4
-1 10.2203 40
-1 10.2203 10
-1 13.9131 10
-1 13.9131 9
-2 13.9535 4
-2 13.9535 5
-2 27.5512 5
-2 27.5512 8
-2 28.9400 8
-2 28.9400 9
-2 28.9841 9
-1 28.9841 9
-2 28.9841 9
-1 28.9841 9


==> dat/vac_ehi-90-315-0_ext_1000_toulbar_mpi_n16.dat <==
-1 0.207 1000
-1 0.207 212
-1 0.346 212
-1 0.346 211
-1 0.409 211
-1 0.409 202
-1 0.409 202
-1 0.409 197
-1 0.690 197
-1 0.690 189
-1 0.871 189
-1 0.871 186
-1 0.881 186
-1 0.881 181
-1 0.987 181
-1 0.987 177
-1 1.050 177
-1 1.050 176
-1 1.114 176
-1 1.114 172
-1 1.256 172
-1 1.256 171
-1 1.258 171
-1 1.258 170
-1 1.331 170
-1 1.331 169
-1 1.332 169
-1 1.332 163
-1 1.365 163
-1 1.365 162
-1 1.366 162
-1 1.366 154
-1 1.373 154
-1 1.373 153
-1 1.404 153
-1 1.404 144
-1 1.426 144
-1 1.426 143
-1 1.439 143
-1 1.439 135
-1 1.466 135
-1 1.466 127
-1 1.497 127
-1 1.497 125
-1 1.520 125
-1 1.520 121
-1 1.552 121
-1 1.552 120
-1 1.644 120
-1 1.644 111
-1 1.679 111
-1 1.679 110
-1 1.733 110
-1 1.733 100
-1 2.008 100
-1 2.008 98
-1 2.079 98
-1 2.079 90
-1 2.079 90
-1 2.079 89
-1 2.266 89
-1 2.266 83
-1 2.314 83
-1 2.314 79
-1 2.679 79
-1 2.679 72
-1 2.885 72
-1 2.885 71
-1 2.952 71
-1 2.952 64
-1 3.181 64
-1 3.181 63
-1 3.355 63
-1 3.355 55
-1 3.498 55
-1 3.498 54
-1 4.333 54
-1 4.333 53
-1 4.334 53
-1 4.334 46
-1 5.278 46
-1 5.278 45
-1 6.240 45
-1 6.240 36
-1 10.656 36
-1 10.656 27
-1 14.326 27
-1 14.326 19
-1 14.335 19
-1 14.335 18
-1 17.239 18
-1 17.239 16
-1 17.309 16
-1 17.309 9
-1 18.091 9
-2 18.091 0
-1 18.091 9
-2 18.091 3
-1 18.148 9
-2 18.148 3
-1 18.148 9
-2 18.148 4
-1 18.196 9
-2 18.196 4
-1 18.196 9
-2 18.196 5
-1 18.222 9
-2 18.222 5
-1 18.222 9
-2 18.222 6
-1 18.246 9
-2 18.246 6
-1 18.246 9
-2 18.246 7
-1 18.269 9
-2 18.269 7
-1 18.269 9
-2 18.269 8
-1 18.308 9
-2 18.308 8
-1 18.308 9
-2 18.308 9
-1 18.308 9
-2 18.308 9
-1 18.308 9
-2 18.308 9


==> dat/vac_ehi-90-315-1_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 2.3778 1000
-1 2.3778 99
-2 2.4083 0
-2 2.4083 2
-1 8.2716 99
-1 8.2716 99
-2 8.3103 2
-2 8.3103 2
-1 10.238 99
-1 10.238 60
-2 10.274 2
-2 10.274 4
-1 15.3824 60
-1 15.3824 60
-2 15.4123 4
-2 15.4123 6
-1 15.9197 60
-1 15.9197 10
-2 15.9574 6
-2 15.9574 6
-1 16.4622 10
-1 16.4622 10
-2 16.4999 6
-2 16.4999 7
-1 16.9465 10
-1 16.9465 10
-2 16.982 7
-2 16.982 7
-1 17.2639 10
-1 17.2639 10
-2 17.3018 7
-2 17.3018 7
-1 17.5201 10
-1 17.5201 10
-2 17.5575 7
-2 17.5575 8
-1 18.9698 10
-1 18.9698 10
-2 19.0165 8
-2 19.0165 8
-1 19.5891 10
-1 19.5891 10
-2 19.6739 8
-2 19.6739 8
-1 20.536 10
-1 20.536 10
-2 20.5808 8
-2 20.5808 8
-1 21.0735 10
-1 21.0735 10
-2 21.1111 8
-2 21.1111 8
-1 21.7725 10
-1 21.7725 10
-2 21.8119 8
-2 21.8119 8
-1 22.0894 10
-1 22.0894 10
-2 22.1292 8
-2 22.1292 9
-1 22.1890 10
-2 22.1890 9
-1 22.1890 9
-2 22.1890 9


==> dat/vac_ehi-90-315-1_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
3.2025 1000
3.2025 99
10.9831 99
10.9831 99
11.0867 99
11.0867 9
11.5956 9
11.5956 9
12.2386 9
12.2386 9
13.961 9
13.961 9
16.7333 9
16.7333 9
18.5868 9
18.5868 9
24.6791 9
24.6791 9
25.2043 9
25.2043 9
25.892 9
25.892 9
26.7575 9
26.7575 9
28.1349 9
28.1349 9
28.5423 9
28.5423 9
29.0067 9
29.0067 9
29.4298 9
29.4298 9
29.8017 9
29.8017 9
29.8492 9
29.8691 9
29.8691 9


==> dat/vac_ehi-90-315-1_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 3.4565 1000
-1 3.4565 99
-2 3.4940 0
-2 3.4940 2
-1 11.3999 99
-1 11.3999 9
-2 13.4194 2
-2 13.4194 4
-2 20.0944 4
-2 20.0944 6
-2 21.2690 6
-2 21.2690 7
-2 21.9188 7
-2 21.9188 8
-2 25.1515 8
-2 25.1515 9
-2 25.1517 9
-1 25.1517 9
-2 25.1517 9
-1 25.1517 9


==> dat/vac_ehi-90-315-1_ext_1000_toulbar_mpi_n16.dat <==
-1 0.197 1000
-1 0.197 263
-1 0.319 263
-1 0.319 261
-1 0.374 261
-1 0.374 260
-1 0.490 260
-1 0.490 258
-1 0.492 258
-1 0.492 252
-1 0.502 252
-1 0.502 250
-1 0.503 250
-1 0.503 249
-1 0.569 249
-1 0.569 244
-1 0.594 244
-1 0.594 240
-1 0.622 240
-1 0.622 238
-1 0.622 238
-1 0.622 231
-1 0.668 231
-1 0.668 230
-1 0.669 230
-1 0.669 196
-1 0.743 196
-1 0.743 193
-1 0.750 193
-1 0.750 192
-1 0.766 192
-1 0.766 186
-1 0.768 186
-1 0.768 182
-1 0.771 182
-1 0.771 173
-1 0.827 173
-1 0.827 167
-1 0.860 167
-1 0.860 158
-1 0.949 158
-1 0.949 155
-1 0.985 155
-1 0.985 150
-1 0.993 150
-1 0.993 148
-1 1.016 148
-1 1.016 139
-1 1.138 139
-1 1.138 135
-1 1.139 135
-1 1.139 128
-1 1.165 128
-1 1.165 126
-1 1.166 126
-1 1.166 119
-1 1.191 119
-1 1.191 118
-1 1.293 118
-1 1.293 114
-1 1.301 114
-1 1.301 113
-1 1.422 113
-1 1.422 112
-1 1.465 112
-1 1.465 105
-1 1.575 105
-1 1.575 104
-1 1.881 104
-1 1.881 98
-1 1.993 98
-1 1.993 92
-1 2.004 92
-1 2.004 88
-1 2.020 88
-1 2.020 84
-1 2.237 84
-1 2.237 83
-1 2.238 83
-1 2.238 82
-1 2.238 82
-1 2.238 80
-1 2.326 80
-1 2.326 74
-1 2.358 74
-1 2.358 65
-1 2.432 65
-1 2.432 64
-1 2.447 64
-1 2.447 55
-1 4.075 55
-1 4.075 54
-1 4.075 54
-1 4.075 47
-1 4.098 47
-1 4.098 46
-1 4.794 46
-1 4.794 44
-1 6.020 44
-1 6.020 37
-1 6.470 37
-1 6.470 36
-1 11.043 36
-1 11.043 35
-1 14.071 35
-1 14.071 28
-1 14.904 28
-1 14.904 27
-1 16.019 27
-1 16.019 26
-1 16.020 26
-1 16.020 19
-1 17.692 19
-1 17.692 18
-1 19.266 18
-1 19.266 16
-1 19.424 16
-1 19.424 9
-1 20.444 9
-2 20.444 0
-1 20.444 9
-2 20.444 5
-1 20.464 9
-2 20.464 5
-1 20.464 9
-2 20.464 6
-1 20.479 9
-2 20.479 6
-1 20.479 9
-2 20.479 7
-1 20.489 9
-2 20.489 7
-1 20.489 9
-2 20.489 8
-1 20.499 9
-2 20.499 8
-1 20.499 9
-2 20.499 9
-1 20.500 9
-2 20.500 9
-1 20.500 9
-2 20.500 9


==> dat/vac_ehi-90-315-2_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 9.6128 1000
-1 9.6128 104
-2 9.6482 0
-2 9.6482 1
-1 11.4434 104
-1 11.4434 88
-2 11.4773 1
-2 11.4773 2
-1 13.0698 88
-1 13.0698 88
-2 13.1104 2
-2 13.1104 2
-1 13.9082 88
-1 13.9082 88
-2 13.9504 2
-2 13.9504 4
-1 17.3899 88
-1 17.3899 9
-2 17.4323 4
-2 17.4323 5
-1 18.2398 9
-1 18.2398 9
-2 18.2835 5
-2 18.2835 6
-1 18.5424 9
-1 18.5424 9
-2 18.5864 6
-2 18.5864 7
-1 18.9123 9
-1 18.9123 9
-2 18.9544 7
-2 18.9544 7
-1 19.5468 9
-1 19.5468 9
-2 19.591 7
-2 19.591 8
-1 19.87 9
-1 19.87 9
-2 19.9128 8
-2 19.9128 8
-1 20.2136 9
-1 20.2136 9
-2 20.2565 8
-2 20.2565 8
-1 20.5374 9
-1 20.5374 9
-2 20.5956 8
-2 20.5956 8
-1 21.1041 9
-1 21.1041 9
-2 21.2118 8
-2 21.2118 9
-1 21.2589 9
-2 21.2589 9
-1 21.2589 9
-2 21.2589 9


==> dat/vac_ehi-90-315-2_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
9.85 1000
9.85 104
11.6965 104
11.6965 88
13.3336 88
13.3336 88
13.4752 88
13.4752 9
16.1973 9
16.1973 9
18.2594 9
18.2594 9
18.6744 9
18.6744 9
19.2459 9
19.2459 9
19.893 9
19.893 9
20.3121 9
20.3121 9
20.7747 9
20.7747 9
22.7252 9
22.7252 9
23.3287 9
23.3287 9
23.6641 9
23.6641 9
23.9867 9
23.9867 9
24.0352 9
24.0527 9
24.0527 9


==> dat/vac_ehi-90-315-2_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 7.6899 1000
-1 7.6899 104
-2 8.0537 0
-2 8.0537 1
-1 9.0899 104
-1 9.0899 88
-2 9.4602 1
-2 9.4602 2
-1 10.4237 88
-1 10.4237 9
-2 11.3043 2
-2 11.3043 4
-2 13.9410 4
-2 13.9410 5
-2 14.5715 5
-2 14.5715 7
-2 15.0721 7
-2 15.0721 8
-2 15.5870 8
-2 15.5870 9
-2 15.5872 9
-1 15.5872 9
-2 15.5872 9
-1 15.5872 9


==> dat/vac_ehi-90-315-2_ext_1000_toulbar_mpi_n16.dat <==
-1 0.206 1000
-1 0.206 267
-1 0.222 267
-1 0.222 265
-1 0.362 265
-1 0.362 259
-1 0.376 259
-1 0.376 258
-1 0.479 258
-1 0.479 257
-1 0.520 257
-1 0.520 256
-1 0.531 256
-1 0.531 249
-1 0.537 249
-1 0.537 248
-1 0.585 248
-1 0.585 241
-1 0.655 241
-1 0.655 237
-1 0.656 237
-1 0.656 236
-1 0.657 236
-1 0.657 234
-1 0.681 234
-1 0.681 227
-1 0.682 227
-1 0.682 223
-1 0.786 223
-1 0.786 220
-1 0.825 220
-1 0.825 214
-1 0.862 214
-1 0.862 187
-1 0.913 187
-1 0.913 182
-1 0.917 182
-1 0.917 174
-1 0.918 174
-1 0.918 173
-1 0.966 173
-1 0.966 163
-1 1.058 163
-1 1.058 162
-1 1.064 162
-1 1.064 161
-1 1.071 161
-1 1.071 157
-1 1.223 157
-1 1.223 155
-1 1.236 155
-1 1.236 152
-1 1.237 152
-1 1.237 150
-1 1.239 150
-1 1.239 149
-1 1.438 149
-1 1.438 143
-1 1.702 143
-1 1.702 134
-1 1.703 134
-1 1.703 129
-1 1.728 129
-1 1.728 120
-1 1.730 120
-1 1.730 119
-1 1.884 119
-1 1.884 118
-1 1.993 118
-1 1.993 117
-1 2.219 117
-1 2.219 111
-1 2.327 111
-1 2.327 102
-1 2.480 102
-1 2.480 100
-1 2.508 100
-1 2.508 93
-1 2.779 93
-1 2.779 92
-1 2.824 92
-1 2.824 83
-1 2.889 83
-1 2.889 82
-1 2.928 82
-1 2.928 74
-1 2.992 74
-1 2.992 73
-1 3.011 73
-1 3.011 64
-1 3.172 64
-1 3.172 63
-1 3.369 63
-1 3.369 60
-1 3.515 60
-1 3.515 56
-1 3.636 56
-1 3.636 54
-1 4.106 54
-1 4.106 47
-1 4.145 47
-1 4.145 46
-1 4.181 46
-1 4.181 37
-1 4.331 37
-1 4.331 36
-1 4.613 36
-1 4.613 35
-1 4.898 35
-1 4.898 34
-1 5.088 34
-1 5.088 28
-1 5.322 28
-1 5.322 25
-1 5.353 25
-1 5.353 18
-1 10.834 18
-1 10.834 16
-1 10.910 16
-1 10.910 9
-1 11.589 9
-2 11.589 0
-1 11.589 9
-2 11.589 9
-1 11.590 9
-2 11.590 9
-1 11.590 9
-2 11.590 9


==> dat/vac_ehi-90-315-3_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 1.1111 1000
-1 1.1111 139
-2 1.1442 0
-2 1.1442 1
-1 13.3961 139
-1 13.3961 139
-2 13.4323 1
-2 13.4323 3
-1 17.9252 139
-1 17.9252 113
-2 17.9698 3
-2 17.9698 6
-1 18.9327 113
-1 18.9327 113
-2 18.9745 6
-2 18.9745 6
-1 21.28 113
-1 21.28 79
-2 21.3286 6
-2 21.3286 6
-1 21.8342 79
-1 21.8342 79
-2 21.8826 6
-2 21.8826 7
-1 22.3501 79
-1 22.3501 79
-2 22.3961 7
-2 22.3961 7
-1 22.8062 79
-1 22.8062 79
-2 22.8523 7
-2 22.8523 8
-1 23.2537 79
-1 23.2537 79
-2 23.3134 8
-2 23.3134 8
-1 23.7634 79
-1 23.7634 79
-2 23.81 8
-2 23.81 8
-1 24.2324 79
-1 24.2324 33
-2 24.2777 8
-2 24.2777 8
-1 25.8719 33
-1 25.8719 33
-2 25.9164 8
-2 25.9164 8
-1 26.3925 33
-1 26.3925 33
-2 26.4384 8
-2 26.4384 8
-1 27.0253 33
-1 27.0253 33
-2 27.1233 8
-2 27.1233 9
-1 27.7212 33
-1 27.7212 33
-2 27.8015 9
-2 27.8015 9
-1 28.0878 33
-1 28.0878 33
-2 28.1691 9
-2 28.1691 9
-1 28.2150 33
-2 28.2150 9
-1 28.2150 9
-2 28.2150 9


==> dat/vac_ehi-90-315-3_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
1.1281 1000
1.1281 139
13.3667 139
13.3667 139
13.5655 139
13.5655 9
19.9296 9
19.9296 9
20.479 9
20.479 9
21.4957 9
21.4957 9
22.6277 9
22.6277 9
23.2068 9
23.2068 9
23.9621 9
23.9621 9
24.3569 9
24.3569 9
25.391 9
25.391 9
25.7931 9
25.7931 9
28.0621 9
28.0621 9
28.4822 9
28.4822 9
29.0627 9
29.0627 9
29.1107 9
29.1285 9
29.1285 9


==> dat/vac_ehi-90-315-3_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 0.9166 1000
-1 0.9166 139
-2 1.2037 0
-2 1.2037 1
-1 10.6638 139
-1 10.6638 9
-2 10.9164 1
-2 10.9164 3
-2 14.3048 3
-2 14.3048 6
-2 16.7662 6
-2 16.7662 7
-2 17.1657 7
-2 17.1657 8
-2 18.6328 8
-2 18.6328 9
-2 18.6330 9
-1 18.6330 9
-2 18.6330 9
-1 18.6330 9


==> dat/vac_ehi-90-315-3_ext_1000_toulbar_mpi_n16.dat <==
-1 0.216 1000
-1 0.216 260
-1 0.223 260
-1 0.223 259
-1 0.281 259
-1 0.281 258
-1 0.329 258
-1 0.329 253
-1 0.549 253
-1 0.549 252
-1 0.552 252
-1 0.552 247
-1 0.698 247
-1 0.698 246
-1 0.763 246
-1 0.763 241
-1 0.808 241
-1 0.808 239
-1 0.817 239
-1 0.817 237
-1 0.921 237
-1 0.921 230
-1 0.921 230
-1 0.921 228
-1 1.029 228
-1 1.029 221
-1 1.030 221
-1 1.030 215
-1 1.177 215
-1 1.177 208
-1 1.185 208
-1 1.185 198
-1 1.247 198
-1 1.247 197
-1 1.248 197
-1 1.248 191
-1 1.357 191
-1 1.357 161
-1 1.719 161
-1 1.719 160
-1 1.797 160
-1 1.797 150
-1 1.888 150
-1 1.888 121
-1 1.937 121
-1 1.937 119
-1 2.425 119
-1 2.425 110
-1 2.531 110
-1 2.531 107
-1 2.531 107
-1 2.531 106
-1 3.901 106
-1 3.901 105
-1 4.014 105
-1 4.014 103
-1 4.084 103
-1 4.084 96
-1 4.217 96
-1 4.217 87
-1 4.353 87
-1 4.353 84
-1 5.041 84
-1 5.041 82
-1 5.970 82
-1 5.970 76
-1 5.996 76
-1 5.996 75
-1 6.124 75
-1 6.124 74
-1 6.157 74
-1 6.157 65
-1 6.306 65
-1 6.306 63
-1 6.306 63
-1 6.306 56
-1 6.387 56
-1 6.387 55
-1 6.830 55
-1 6.830 54
-1 6.851 54
-1 6.851 45
-1 6.979 45
-1 6.979 37
-1 7.292 37
-1 7.292 36
-1 7.312 36
-1 7.312 28
-1 11.988 28
-1 11.988 27
-1 12.275 27
-1 12.275 18
-1 21.098 18
-1 21.098 16
-1 21.098 16
-1 21.098 9
-1 24.467 9
-2 24.467 0
-1 24.467 9
-2 24.467 9
-1 24.468 9
-2 24.468 9
-1 24.468 9
-2 24.468 9


==> dat/vac_ehi-90-315-4_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 2.8269 1000
-1 2.8269 25
-2 2.8571 0
-2 2.8571 2
-1 4.1346 25
-1 4.1346 25
-2 4.164 2
-2 4.164 2
-1 5.4316 25
-1 5.4316 25
-2 5.4614 2
-2 5.4614 3
-1 9.8338 25
-1 9.8338 9
-2 9.8646 3
-2 9.8646 3
-1 10.3377 9
-1 10.3377 9
-2 10.3674 3
-2 10.3674 3
-1 10.6078 9
-1 10.6078 9
-2 10.6448 3
-2 10.6448 4
-1 11.5492 9
-1 11.5492 9
-2 11.5851 4
-2 11.5851 5
-1 14.7197 9
-1 14.7197 9
-2 14.7573 5
-2 14.7573 5
-1 17.7935 9
-1 17.7935 9
-2 17.8316 5
-2 17.8316 5
-1 18.1297 9
-1 18.1297 9
-2 18.1655 5
-2 18.1655 7
-1 18.509 9
-1 18.509 9
-2 18.5474 7
-2 18.5474 8
-1 19.1824 9
-1 19.1824 9
-2 19.2544 8
-2 19.2544 8
-1 19.6639 9
-1 19.6639 9
-2 19.7005 8
-2 19.7005 8
-1 20.1711 9
-1 20.1711 9
-2 20.2057 8
-2 20.2057 8
-1 20.3948 9
-1 20.3948 9
-2 20.4506 8
-2 20.4506 8
-1 20.7414 9
-1 20.7414 9
-2 20.7798 8
-2 20.7798 8
-1 21.301 9
-1 21.301 9
-2 21.3668 8
-2 21.3668 9
-1 21.4064 9
-2 21.4064 9
-1 21.4064 9
-2 21.4064 9


==> dat/vac_ehi-90-315-4_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
2.9075 1000
2.9075 25
4.2181 25
4.2181 25
9.6398 25
9.6398 25
9.7404 25
9.7404 9
10.1269 9
10.1269 9
14.0875 9
14.0875 9
18.1894 9
18.1894 9
18.679 9
18.679 9
19.244 9
19.244 9
20.9317 9
20.9317 9
21.3182 9
21.3182 9
21.6835 9
21.6835 9
21.9406 9
21.9406 9
22.1755 9
22.1755 9
22.2176 9
22.2310 9
22.2310 9


==> dat/vac_ehi-90-315-4_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 4.0236 1000
-1 4.0236 25
-2 4.2742 0
-2 4.2742 2
-2 7.6066 2
-2 7.6066 3
-1 12.9069 25
-1 12.9069 9
-2 13.9953 3
-2 13.9953 4
-2 14.3244 4
-2 14.3244 5
-2 22.5610 5
-2 22.5610 7
-2 23.6225 7
-2 23.6225 8
-2 24.5521 8
-2 24.5521 9
-2 24.5523 9
-1 24.5523 9
-2 24.5523 9
-1 24.5523 9


==> dat/vac_ehi-90-315-4_ext_1000_toulbar_mpi_n16.dat <==
-1 0.222 1000
-1 0.222 266
-1 0.378 266
-1 0.378 261
-1 0.401 261
-1 0.401 260
-1 0.476 260
-1 0.476 245
-1 0.663 245
-1 0.663 243
-1 0.760 243
-1 0.760 232
-1 0.881 232
-1 0.881 228
-1 0.998 228
-1 0.998 227
-1 1.015 227
-1 1.015 219
-1 1.024 219
-1 1.024 213
-1 1.024 213
-1 1.024 212
-1 1.092 212
-1 1.092 207
-1 1.098 207
-1 1.098 200
-1 1.208 200
-1 1.208 199
-1 1.209 199
-1 1.209 198
-1 1.212 198
-1 1.212 189
-1 1.268 189
-1 1.268 183
-1 1.290 183
-1 1.290 140
-1 1.530 140
-1 1.530 131
-1 1.713 131
-1 1.713 126
-1 1.819 126
-1 1.819 117
-1 1.941 117
-1 1.941 107
-1 4.080 107
-1 4.080 98
-1 4.181 98
-1 4.181 91
-1 4.995 91
-1 4.995 90
-1 31.807 90
-1 31.807 82
-1 31.933 82
-1 31.933 81
-1 36.121 81
-1 36.121 80
-1 36.601 80
-1 36.601 78
-1 36.851 78
-1 36.851 77
-1 36.851 77
-1 36.851 70
-1 37.055 70
-1 37.055 63
-1 40.124 63
-1 40.124 59
-1 42.548 59
-1 42.548 57
-1 43.097 57
-1 43.097 56
-1 110.019 56
-1 110.019 54
-1 126.957 54
-1 126.957 52
-1 152.331 52
-1 152.331 49
-1 152.559 49
-1 152.559 48
-1 152.841 48
-1 152.841 47
-1 153.125 47
-1 153.125 37
-1 153.260 37
-1 153.260 29
-1 165.211 29
-1 165.211 28
-1 197.645 28
-1 197.645 27
-1 197.678 27
-1 197.678 18
-1 200.763 18
-1 200.763 16
-1 201.195 16
-1 201.195 9
-1 203.518 9
-2 203.518 0
-1 203.518 9
-2 203.518 1
-1 204.264 9
-2 204.264 1
-1 204.264 9
-2 204.264 2
-1 205.057 9
-2 205.057 2
-1 205.057 9
-2 205.057 3
-1 205.536 9
-2 205.536 3
-1 205.536 9
-2 205.536 4
-1 205.858 9
-2 205.858 4
-1 205.858 9
-2 205.858 5
-1 206.076 9
-2 206.076 5
-1 206.076 9
-2 206.076 6
-1 206.241 9
-2 206.241 6
-1 206.241 9
-2 206.241 7
-1 206.365 9
-2 206.365 7
-1 206.365 9
-2 206.365 8
-1 206.493 9
-2 206.493 8
-1 206.493 9
-2 206.493 9
-1 206.493 9
-2 206.493 9
-1 206.493 9
-2 206.493 9


==> dat/vac_ehi-90-315-5_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 4.4295 1000
-1 4.4295 145
-2 4.4628 0
-2 4.4628 1
-1 6.3639 145
-1 6.3639 9
-2 6.3993 1
-2 6.3993 3
-1 13.2041 9
-1 13.2041 9
-2 13.2407 3
-2 13.2407 4
-1 16.5746 9
-1 16.5746 9
-2 16.6155 4
-2 16.6155 4
-1 17.0237 9
-1 17.0237 9
-2 17.0631 4
-2 17.0631 5
-1 17.7419 9
-1 17.7419 9
-2 17.7852 5
-2 17.7852 5
-1 18.5489 9
-1 18.5489 9
-2 18.5942 5
-2 18.5942 5
-1 19.2802 9
-1 19.2802 9
-2 19.3244 5
-2 19.3244 5
-1 19.7379 9
-1 19.7379 9
-2 19.7815 5
-2 19.7815 6
-1 21.2341 9
-1 21.2341 9
-2 21.2781 6
-2 21.2781 7
-1 21.7581 9
-1 21.7581 9
-2 21.8363 7
-2 21.8363 7
-1 23.9255 9
-1 23.9255 9
-2 23.9744 7
-2 23.9744 7
-1 24.4229 9
-1 24.4229 9
-2 24.4973 7
-2 24.4973 8
-1 24.8276 9
-1 24.8276 9
-2 24.8914 8
-2 24.8914 8
-1 25.4601 9
-1 25.4601 9
-2 25.5696 8
-2 25.5696 8
-1 26.2864 9
-1 26.2864 9
-2 26.3659 8
-2 26.3659 8
-1 26.7177 9
-1 26.7177 9
-2 26.7978 8
-2 26.7978 9
-1 26.8438 9
-2 26.8438 9
-1 26.8438 9
-2 26.8438 9


==> dat/vac_ehi-90-315-5_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
4.6087 1000
4.6087 145
6.577 145
6.577 9
8.0277 9
8.0277 9
14.7126 9
14.7126 9
17.0176 9
17.0176 9
17.6083 9
17.6083 9
18.8683 9
18.8683 9
19.2946 9
19.2946 9
22.2232 9
22.2232 9
22.7817 9
22.7817 9
23.4729 9
23.4729 9
23.8888 9
23.8888 9
24.2912 9
24.2912 9
24.8001 9
24.8001 9
25.1534 9
25.1534 9
25.2265 9
25.2450 9
25.2450 9


==> dat/vac_ehi-90-315-5_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 4.8854 1000
-1 4.8854 145
-2 4.9171 0
-2 4.9171 1
-1 6.8320 145
-1 6.8320 9
-2 6.8618 1
-2 6.8618 3
-2 13.8115 3
-2 13.8115 4
-2 17.1962 4
-2 17.1962 5
-2 22.2438 5
-2 22.2438 7
-2 22.6817 7
-2 22.6817 9
-2 22.6819 9
-1 22.6819 9
-2 22.6819 9
-1 22.6819 9


==> dat/vac_ehi-90-315-5_ext_1000_toulbar_mpi_n16.dat <==
-1 0.210 1000
-1 0.210 178
-1 0.306 178
-1 0.306 176
-1 0.317 176
-1 0.317 173
-1 0.353 173
-1 0.353 158
-1 0.750 158
-1 0.750 152
-1 0.826 152
-1 0.826 149
-1 1.041 149
-1 1.041 143
-1 1.068 143
-1 1.068 142
-1 1.332 142
-1 1.332 134
-1 1.441 134
-1 1.441 133
-1 1.446 133
-1 1.446 124
-1 1.509 124
-1 1.509 117
-1 1.692 117
-1 1.692 108
-1 1.812 108
-1 1.812 101
-1 2.288 101
-1 2.288 99
-1 2.348 99
-1 2.348 98
-1 2.466 98
-1 2.466 89
-1 2.660 89
-1 2.660 87
-1 2.687 87
-1 2.687 78
-1 2.744 78
-1 2.744 68
-1 2.798 68
-1 2.798 67
-1 2.815 67
-1 2.815 58
-1 2.853 58
-1 2.853 49
-1 2.883 49
-1 2.883 40
-1 2.886 40
-1 2.886 39
-1 2.927 39
-1 2.927 38
-1 2.940 38
-1 2.940 28
-1 2.961 28
-1 2.961 27
-1 3.548 27
-1 3.548 25
-1 3.706 25
-1 3.706 18
-1 8.822 18
-1 8.822 16
-1 8.857 16
-1 8.857 9
-1 10.669 9
-2 10.669 0
-1 10.669 9
-2 10.669 9
-1 10.669 9
-2 10.669 9
-1 10.669 9
-2 10.669 9


==> dat/vac_ehi-90-315-6_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 8.5938 1000
-1 8.5938 91
-2 8.6289 0
-2 8.6289 2
-1 10.9724 91
-1 10.9724 9
-2 11.0074 2
-2 11.0074 3
-1 12.5567 9
-1 12.5567 9
-2 12.5974 3
-2 12.5974 3
-1 13.4975 9
-1 13.4975 9
-2 13.5398 3
-2 13.5398 4
-1 13.8354 9
-1 13.8354 9
-2 13.8776 4
-2 13.8776 4
-1 14.2875 9
-1 14.2875 9
-2 14.33 4
-2 14.33 5
-1 16.5585 9
-1 16.5585 9
-2 16.6018 5
-2 16.6018 5
-1 16.9445 9
-1 16.9445 9
-2 16.988 5
-2 16.988 5
-1 18.3114 9
-1 18.3114 9
-2 18.3539 5
-2 18.3539 5
-1 18.8503 9
-1 18.8503 9
-2 18.899 5
-2 18.899 6
-1 19.8244 9
-1 19.8244 9
-2 19.8714 6
-2 19.8714 7
-1 21.8948 9
-1 21.8948 9
-2 21.9572 7
-2 21.9572 7
-1 22.499 9
-1 22.499 9
-2 22.5512 7
-2 22.5512 7
-1 23.1119 9
-1 23.1119 9
-2 23.1897 7
-2 23.1897 7
-1 23.8257 9
-1 23.8257 9
-2 23.9724 7
-2 23.9724 7
-1 28.9717 9
-1 28.9717 9
-2 29.021 7
-2 29.021 8
-1 29.9401 9
-1 29.9401 9
-2 30.0042 8
-2 30.0042 8
-1 31.2584 9
-1 31.2584 9
-2 31.3398 8
-2 31.3398 9
-1 31.4018 9
-2 31.4018 9
-1 31.4018 9
-2 31.4018 9


==> dat/vac_ehi-90-315-6_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
8.9866 1000
8.9866 91
11.7195 91
11.7195 9
13.1002 9
13.1002 9
15.9952 9
15.9952 9
16.6085 9
16.6085 9
18.9516 9
18.9516 9
19.5639 9
19.5639 9
21.6351 9
21.6351 9
22.4505 9
22.4505 9
23.0106 9
23.0106 9
23.7433 9
23.7433 9
25.8565 9
25.8565 9
26.4485 9
26.4485 9
28.4674 9
28.4674 9
29.4931 9
29.4931 9
30.136 9
30.136 9
30.2396 9
30.2581 9
30.2581 9


==> dat/vac_ehi-90-315-6_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 9.1778 1000
-1 9.1778 91
-2 9.2465 0
-2 9.2465 2
-1 11.5807 91
-1 11.5807 9
-2 11.6102 2
-2 11.6102 3
-2 14.1524 3
-2 14.1524 4
-2 18.5688 4
-2 18.5688 6
-2 21.3148 6
-2 21.3148 7
-2 22.3159 7
-2 22.3159 8
-2 24.0848 8
-2 24.0848 9
-2 24.1277 9
-1 24.1277 9
-2 24.1277 9
-1 24.1277 9


==> dat/vac_ehi-90-315-6_ext_1000_toulbar_mpi_n16.dat <==
-1 0.213 1000
-1 0.213 204
-1 0.312 204
-1 0.312 202
-1 0.364 202
-1 0.364 201
-1 0.425 201
-1 0.425 198
-1 0.629 198
-1 0.629 191
-1 0.729 191
-1 0.729 189
-1 0.731 189
-1 0.731 173
-1 2.265 173
-1 2.265 169
-1 2.375 169
-1 2.375 156
-1 2.418 156
-1 2.418 147
-1 2.838 147
-1 2.838 141
-1 2.962 141
-1 2.962 138
-1 2.963 138
-1 2.963 137
-1 3.026 137
-1 3.026 135
-1 3.046 135
-1 3.046 128
-1 3.118 128
-1 3.118 126
-1 3.501 126
-1 3.501 117
-1 3.786 117
-1 3.786 114
-1 3.824 114
-1 3.824 110
-1 3.825 110
-1 3.825 107
-1 3.842 107
-1 3.842 105
-1 3.980 105
-1 3.980 101
-1 4.001 101
-1 4.001 99
-1 4.239 99
-1 4.239 97
-1 4.255 97
-1 4.255 90
-1 4.547 90
-1 4.547 78
-1 4.728 78
-1 4.728 72
-1 9.087 72
-1 9.087 70
-1 9.098 70
-1 9.098 69
-1 9.571 69
-1 9.571 63
-1 9.622 63
-1 9.622 54
-1 9.663 54
-1 9.663 47
-1 9.687 47
-1 9.687 46
-1 10.488 46
-1 10.488 45
-1 10.488 45
-1 10.488 38
-1 10.518 38
-1 10.518 29
-1 10.606 29
-1 10.606 28
-1 14.441 28
-1 14.441 27
-1 14.978 27
-1 14.978 25
-1 15.030 25
-1 15.030 18
-1 86.721 18
-1 86.721 10
-1 86.722 10
-1 86.722 9
-1 205.877 9
-2 205.877 0
-1 205.877 9
-2 205.877 9
-1 205.878 9
-2 205.878 9
-1 205.878 9
-2 205.878 9


==> dat/vac_ehi-90-315-7_ext_1000.wcsp_ihs_merged_a1_t4.log_ihs_merged_a1_t4.dat <==
-1 0 1000
-2 0 0
-1 0.9271 1000
-1 0.9271 75
-2 0.9576 0
-2 0.9576 1
-1 4.3402 75
-1 4.3402 75
-2 4.3678 1
-2 4.3678 2
-1 10.7622 75
-1 10.7622 75
-2 10.7917 2
-2 10.7917 2
-1 11.1568 75
-1 11.1568 75
-2 11.1856 2
-2 11.1856 3
-1 14.9842 75
-1 14.9842 75
-2 15.0198 3
-2 15.0198 6
-1 15.4315 75
-1 15.4315 46
-2 15.4663 6
-2 15.4663 7
-1 15.9411 46
-1 15.9411 46
-2 15.9862 7
-2 15.9862 8
-1 16.5517 46
-1 16.5517 46
-2 16.5859 8
-2 16.5859 8
-1 16.8926 46
-1 16.8926 46
-2 16.9303 8
-2 16.9303 8
-1 17.5117 46
-1 17.5117 29
-2 17.5455 8
-2 17.5455 9
-1 17.7865 29
-1 17.7865 29
-2 17.8229 9
-2 17.8229 9
-1 17.8685 29
-2 17.8685 9
-1 17.8685 9
-2 17.8685 9


==> dat/vac_ehi-90-315-7_ext_1000_ihs_merged_a2_t4.dat <==
0 1000
1.1696 1000
1.1696 75
12.2483 75
12.2483 75
15.4245 75
15.4245 9
19.8527 9
19.8527 9
20.5149 9
20.5149 9
21.2161 9
21.2161 9
22.7421 9
22.7421 9
23.2533 9
23.2533 9
23.6628 9
23.6628 9
24.3018 9
24.3018 9
24.3494 9
24.3679 9
24.3679 9


==> dat/vac_ehi-90-315-7_ext_1000_ihs_merged_mt_a3_t4_m8.dat <==
-1 0 1000
-2 0 0
-1 1.2710 1000
-1 1.2710 75
-2 1.6407 0
-2 1.6407 1
-2 6.2415 1
-2 6.2415 2
-1 12.5821 75
-1 12.5821 9
-2 15.2213 2
-2 15.2213 3
-2 17.8079 3
-2 17.8079 4
-2 20.7328 4
-2 20.7328 6
-2 21.2645 6
-2 21.2645 7
-2 21.8498 7
-2 21.8498 8
-2 22.7475 8
-2 22.7475 9
-2 22.8193 9
-1 22.8193 9
-2 22.8193 9
-1 22.8193 9


==> dat/vac_ehi-90-315-7_ext_1000_toulbar_mpi_n16.dat <==
-1 0.232 1000
-1 0.232 197
-1 0.326 197
-1 0.326 196
-1 0.428 196
-1 0.428 195
-1 0.433 195
-1 0.433 192
-1 0.730 192
-1 0.730 189
-1 0.750 189
-1 0.750 185
-1 0.806 185
-1 0.806 182
-1 0.841 182
-1 0.841 173
-1 0.947 173
-1 0.947 172
-1 0.962 172
-1 0.962 170
-1 0.978 170
-1 0.978 162
-1 1.019 162
-1 1.019 156
-1 1.059 156
-1 1.059 147
-1 1.110 147
-1 1.110 146
-1 1.125 146
-1 1.125 139
-1 1.153 139
-1 1.153 130
-1 1.174 130
-1 1.174 129
-1 1.262 129
-1 1.262 125
-1 1.262 125
-1 1.262 118
-1 1.301 118
-1 1.301 109
-1 1.335 109
-1 1.335 108
-1 1.390 108
-1 1.390 102
-1 1.419 102
-1 1.419 101
-1 1.468 101
-1 1.468 92
-1 1.555 92
-1 1.555 82
-1 1.669 82
-1 1.669 80
-1 1.837 80
-1 1.837 64
-1 1.893 64
-1 1.893 56
-1 1.981 56
-1 1.981 47
-1 2.079 47
-1 2.079 46
-1 2.100 46
-1 2.100 45
-1 2.281 45
-1 2.281 37
-1 2.470 37
-1 2.470 36
-1 2.491 36
-1 2.491 28
-1 2.563 28
-1 2.563 27
-1 4.452 27
-1 4.452 18
-1 6.295 18
-1 6.295 9
-1 7.755 9
-2 7.755 0
-1 7.755 9
-2 7.755 9
-1 7.756 9
-2 7.756 9
-1 7.756 9
-2 7.756 9

